ArbiLoMod: Local Solution Spaces by Random Training in Electrodynamics

The simulation method ArbiLoMod has the goal to provide users of Finite Element based simulation software with quick re-simulation after localized changes to the model under consideration. It generates a Reduced Order Model (ROM) for the full model without ever solving the full model. To this end, a localized variant of the Reduced Basis method is employed, solving only small localized problems in the generation of the reduced basis. The key to quick re-simulation lies in recycling most of the localized basis vectors after a localized model change. In this publication, ArbiLoMod's local training algorithm is analyzed numerically for the non-coercive problem of time harmonic Maxwell's equations in 2D, formulated in H(curl).

==> continuities0.txt <==
10000000.0 0.998249172366
20000000.0 0.998245299456
30000000.0 0.998243321208
40000000.0 0.998247612796
50000000.0 0.998240927666
60000000.0 0.998250837297
70000000.0 0.998248341682
80000000.0 0.998246878489
90000000.0 0.998244422466
100000000.0 0.99823736787
110000000.0 0.998245682761
120000000.0 0.99823634779
130000000.0 0.998236890146
140000000.0 0.998229316539
150000000.0 0.998226430467
160000000.0 0.998222380193
170000000.0 0.998223841018
180000000.0 0.998216787342
190000000.0 0.998213312337
200000000.0 0.99820636384
210000000.0 0.998196755332
220000000.0 0.99819955814
230000000.0 0.998189057749
240000000.0 0.998187719924
250000000.0 0.998182444204
260000000.0 0.998172493424
270000000.0 0.998164844003
280000000.0 0.99816199144
290000000.0 0.998153239607
300000000.0 0.998150362086
310000000.0 0.998141553638
320000000.0 0.998134929729
330000000.0 0.998126880937
340000000.0 0.998117671342
350000000.0 0.998113399542
360000000.0 0.998107323733
370000000.0 0.998089323965
380000000.0 0.998087245115
390000000.0 0.998077454663
400000000.0 0.998066292974
410000000.0 0.998061267511
420000000.0 0.998048687833
430000000.0 0.998044286346
440000000.0 0.99802467486
450000000.0 0.998020791843
460000000.0 0.998011638677
470000000.0 0.997994665243
480000000.0 0.9979896284
490000000.0 0.99797733534
500000000.0 0.997960914329
510000000.0 0.997955195366
520000000.0 0.997938340431
530000000.0 0.997931931258
540000000.0 0.997916193425
550000000.0 0.997894867203
560000000.0 0.997888171466
570000000.0 0.997874295342
580000000.0 0.997864347194
590000000.0 0.997846513376
600000000.0 0.997834168619
610000000.0 0.997816748114
620000000.0 0.99780598026
630000000.0 0.997789252424
640000000.0 0.997779808838
650000000.0 0.99775967749
660000000.0 0.997743304116
670000000.0 0.997728085849
680000000.0 0.997714247074
690000000.0 0.997693210963
700000000.0 0.997685089958
710000000.0 0.997666349662
720000000.0 0.997637925128
730000000.0 0.997632623225
740000000.0 0.997608844326
750000000.0 0.99759490493
760000000.0 0.99757419662
770000000.0 0.997549788282
780000000.0 0.997539196239
790000000.0 0.997517163626
800000000.0 0.997504385294
810000000.0 0.997484965461
820000000.0 0.997464285793
830000000.0 0.997436632992
840000000.0 0.997416968318
850000000.0 0.997398595798
860000000.0 0.997379602539
870000000.0 0.997356760409
880000000.0 0.997333814292
890000000.0 0.997313373145
900000000.0 0.997290394285
910000000.0 0.997274778424
920000000.0 0.997245311344
930000000.0 0.99722217024
940000000.0 0.997198406851
950000000.0 0.997180343008
960000000.0 0.997158146436
970000000.0 0.997128720917
980000000.0 0.997107372313
990000000.0 0.997082258178
1000000000.0 0.999846112961


==> infsups0.txt <==
10000000.0 9.99999999792e-05
20000000.0 0.000400000000041
30000000.0 0.000900000030054
40000000.0 0.00130584462407
50000000.0 0.00173511660932
60000000.0 0.00221903067456
70000000.0 0.0027374401637
80000000.0 0.00325076723183
90000000.0 0.00373194660008
100000000.0 0.00419599262194
110000000.0 0.00468030881791
120000000.0 0.00521205729697
130000000.0 0.00579442567369
140000000.0 0.00638779024486
150000000.0 0.00685457417538
160000000.0 0.00725067451972
170000000.0 0.00773351322716
180000000.0 0.00833405746067
190000000.0 0.00864762031725
200000000.0 0.00851329370535
210000000.0 0.00817640559508
220000000.0 0.00770132568271
230000000.0 0.00721128243994
240000000.0 0.00690660641668
250000000.0 0.00701168431481
260000000.0 0.0076319394936
270000000.0 0.00867405212411
280000000.0 0.0099358707731
290000000.0 0.0112146791665
300000000.0 0.0122788246864
310000000.0 0.0124563103263
320000000.0 0.0119635894064
330000000.0 0.0115088783961
340000000.0 0.0113354249614
350000000.0 0.011573480644
360000000.0 0.0122166216074
370000000.0 0.0126037639968
380000000.0 0.0114814623308
390000000.0 0.0102808204074
400000000.0 0.00952755768843
410000000.0 0.0096105761555
420000000.0 0.0105622314632
430000000.0 0.0120232932427
440000000.0 0.0135403411619
450000000.0 0.0147665672712
460000000.0 0.0154680086361
470000000.0 0.0152787484846
480000000.0 0.0147195878459
490000000.0 0.0143779782747
500000000.0 0.0142691476188
510000000.0 0.0140175877914
520000000.0 0.0139040439051
530000000.0 0.0141958774345
540000000.0 0.0148838215903
550000000.0 0.0157498322617
560000000.0 0.0154406978241
570000000.0 0.01444214263
580000000.0 0.0136416224071
590000000.0 0.0134984718525
600000000.0 0.0142131804046
610000000.0 0.0155747015869
620000000.0 0.0140924120806
630000000.0 0.0125837524776
640000000.0 0.0118993970067
650000000.0 0.0124715123085
660000000.0 0.0141032755651
670000000.0 0.0161625867055
680000000.0 0.0169389740815
690000000.0 0.0157054643925
700000000.0 0.0150686129934
710000000.0 0.0154314416269
720000000.0 0.0167077895197
730000000.0 0.0183438567054
740000000.0 0.0166704716828
750000000.0 0.013187748642
760000000.0 0.00671115954478
770000000.0 0.00367850647074
780000000.0 0.00270871337912
790000000.0 0.00743817019209
800000000.0 0.00784570137487
810000000.0 0.00302837415121
820000000.0 0.00505315208918
830000000.0 0.0104061600883
840000000.0 0.00978542871114
850000000.0 0.00657056267003
860000000.0 0.00856346995646
870000000.0 0.00953032329907
880000000.0 0.00806086274186
890000000.0 0.00809465248912
900000000.0 0.00953581676131
910000000.0 0.0129168486337
920000000.0 0.0141038873148
930000000.0 0.0139200446979
940000000.0 0.0129205386633
950000000.0 0.012714438864
960000000.0 0.0131456199583
970000000.0 0.0123990008992
980000000.0 0.0119580536844
990000000.0 0.0127687198416
1000000000.0 0.0118791324656


==> infsups1.txt <==
10000000.0 9.99999999566e-05
20000000.0 0.000400000000171
30000000.0 0.000900000009272
40000000.0 0.00137547597255
50000000.0 0.00183414640471
60000000.0 0.00236020085956
70000000.0 0.00293864708878
80000000.0 0.00352051322351
90000000.0 0.00404563724925
100000000.0 0.00451784665932
110000000.0 0.00497826431988
120000000.0 0.00541852306728
130000000.0 0.00574106947616
140000000.0 0.00592331114604
150000000.0 0.00607172043506
160000000.0 0.00629669570909
170000000.0 0.00668125556341
180000000.0 0.00726715374333
190000000.0 0.00804463957011
200000000.0 0.00871833301093
210000000.0 0.00792243192174
220000000.0 0.00659321583048
230000000.0 0.0051363315701
240000000.0 0.00469739527468
250000000.0 0.00601313819645
260000000.0 0.00773949902229
270000000.0 0.00832178144183
280000000.0 0.00895331810564
290000000.0 0.00990269651084
300000000.0 0.0110562708835
310000000.0 0.0122452940138
320000000.0 0.0124014670379
330000000.0 0.0117806492835
340000000.0 0.0112464227242
350000000.0 0.011001606108
360000000.0 0.011192710642
370000000.0 0.0118577367548
380000000.0 0.0124681840967
390000000.0 0.0108344265827
400000000.0 0.00932236315026
410000000.0 0.00860676056873
420000000.0 0.00921882961759
430000000.0 0.0108832715349
440000000.0 0.0127454535078
450000000.0 0.0139773613702
460000000.0 0.014251237373
470000000.0 0.0138085490063
480000000.0 0.0130429224384
490000000.0 0.0122959445921
500000000.0 0.0117844624986
510000000.0 0.0114772618564
520000000.0 0.011127176401
530000000.0 0.0108244534238
540000000.0 0.0110986606524
550000000.0 0.0121215873328
560000000.0 0.0134503488132
570000000.0 0.0140995610018
580000000.0 0.0135180209691
590000000.0 0.0131218588755
600000000.0 0.0136678953557
610000000.0 0.0135811533764
620000000.0 0.0122391162612
630000000.0 0.011836168865
640000000.0 0.0128541896354
650000000.0 0.0149003184988
660000000.0 0.0171489695761
670000000.0 0.0163791000229
680000000.0 0.0152125039117
690000000.0 0.014509962331
700000000.0 0.014351693171
710000000.0 0.0147118240465
720000000.0 0.0155337716542
730000000.0 0.016655059274
740000000.0 0.0166560949816
750000000.0 0.0126290860011
760000000.0 0.00643456360204
770000000.0 0.00334438471287
780000000.0 0.00700807258435
790000000.0 0.00855828182443
800000000.0 0.00723767453502
810000000.0 0.00388159421395
820000000.0 0.00783047871017
830000000.0 0.00443044021139
840000000.0 0.00461311166121
850000000.0 0.0113244273975
860000000.0 0.00949258449609
870000000.0 0.00863553437631
880000000.0 0.0075567669814
890000000.0 0.00768152120961
900000000.0 0.010655871101
910000000.0 0.0123309114268
920000000.0 0.011482227856
930000000.0 0.00951628313085
940000000.0 0.00804769449458
950000000.0 0.00872714096441
960000000.0 0.0078699857258
970000000.0 0.00810842785968
980000000.0 0.01139731094
990000000.0 0.0135458513782
1000000000.0 0.011850926439


==> localized0.txt <==
0 924976.12631 0 0.164488928318 1.0
10 1993526.26219 26 0.314492959976 2.15521915159
20 108292.541714 72 0.344519629478 1.30241695863
30 183147.090562 100 0.319197859764 3.31633425217
40 506435.300932 142 0.305410749912 5.22959580018
50 130762.013334 174 0.253254301548 2.19798955872
60 363413.210293 224 0.261302201748 5.01266707127
70 191544.784881 258 0.250662691593 3.20112306178
80 192226.276206 310 0.324856719971 3.28847388387
90 137779.197011 374 0.393230199814 1.93921427118
100 359358.663478 440 0.374524781704 6.07404172866
110 190163.145461 510 0.273931250572 3.59511563737
120 340249.179782 580 0.244576258659 6.30934631168
130 493614.900474 660 0.308217940331 7.30222326221
140 202798.933646 736 0.283053388596 3.08661491884
150 281256.433494 810 0.30640775919 5.2888148971
160 175370.04651 886 0.289663889408 2.66914520774
170 120059.295938 972 0.324180059433 1.76642708012
180 107465.069224 1052 0.285200400352 1.50242592974
190 96987.858596 1138 0.275826041698 1.40034324255
200 82561.3726184 1218 0.279911441803 1.10026037369
210 87898.6764095 1316 0.284881799221 1.15200217849
220 68811.9380484 1394 0.290122101307 0.898730493676
230 89425.2110063 1474 0.275803329945 1.21217138226
240 85762.8299384 1560 0.29247410059 1.16252728892
250 77731.7031923 1678 0.288029689789 1.05366423007
260 92495.8516296 1800 0.296597361565 1.07667770416
270 76356.6703759 1918 0.295855209827 0.879071064988
280 88466.7730593 2038 0.305810339451 0.877825719945
290 50569.0120521 2146 0.287699098587 0.565284476051
300 44469.3914409 2250 0.297047901154 0.602486526836
310 37621.451203 2414 0.290829200745 0.538105300281
320 38448.1790068 2576 0.32148455143 0.549930112959
330 36662.0322211 2748 0.320672688484 0.521651175368
340 37108.4949648 2884 0.290112979412 0.524050253091
350 30184.562545 3100 0.286016950607 0.429463744013
360 26500.8040636 3298 0.286877861023 0.377051498279
370 23513.9861495 3474 0.33882183075 0.334555271867
380 21620.3810019 3660 0.375363688469 0.307613196588
390 22214.7090535 3900 0.364965350628 0.316069252555
400 20113.7460304 4130 0.368697350025 0.286176904616
410 16812.3059297 4350 0.363377211094 0.239176855799
420 14125.1689165 4556 0.329525959492 0.200971868274
430 10374.1664046 4768 0.306055240631 0.147585971404
440 9157.69149408 4960 0.301373200417 0.130280038151
450 8717.98716884 5140 0.440185701847 0.115765730336
460 8686.53242788 5324 0.355150179863 0.0988314264345
470 8648.97566287 5526 0.314450371265 0.0905838476811
480 8624.33649156 5726 0.319238460064 0.0887879916126
490 8608.870035 5930 0.330388569832 0.0780761693338
500 8591.38056038 6188 0.304228439331 0.0758656162563
510 8582.93505274 6424 0.300749230385 0.0744200999623
520 6032.7173132 6590 0.311305398941 0.0540551862331
530 6019.53739502 6822 0.282902789116 0.0396655760702
540 3877.03403941 7046 0.286808960438 0.0351323999639
550 3770.75110392 7288 0.294031200409 0.0281853479482
560 2852.76291089 7506 0.297678790092 0.029485881251
570 1898.20495088 7744 0.2914635396 0.0267491130365
580 1727.55105479 7952 0.29325056076 0.0243442934965
590 1362.81181434 8202 0.319024410248 0.0144140837453
600 1312.00692829 8468 0.323413929939 0.0116839732273
610 1303.73580147 8760 0.364342570305 0.00944512421832
620 1109.06622358 9004 0.371525080204 0.00836108615942
630 1098.92373994 9320 0.336071221828 0.0075196378253
640 1085.53954257 9626 0.341460680962 0.00684812132676
650 886.114515485 9990 0.29739757061 0.00637895266372
660 865.765059975 10286 0.279333808422 0.00587259486952
670 770.928310343 10564 0.289922561646 0.00550866462793
680 767.085613305 10846 0.311241850853 0.00490957625692
690 773.342110175 11232 0.33606716156 0.00446814105951
700 782.415787499 11572 0.305356731415 0.00430637296965
710 779.744021296 11946 0.301842000484 0.00404405491486
720 700.854827621 12302 0.298020927906 0.0037276791107
730 697.613656493 12566 0.293793001175 0.00327996407031
740 463.50124624 12956 0.302797558308 0.00295402275641
750 406.533307564 13234 0.288982760906 0.00280350423428
760 263.572629642 13554 0.317882602215 0.00257843423213
770 257.803114637 13840 0.295377659798 0.00236444175326
780 252.497923558 14192 0.315779399872 0.00215680341088
790 250.385618953 14516 0.352000610828 0.00199481402263
800 248.048723937 14828 0.2949446702 0.00179300406441
810 246.833717537 15138 0.294908161163 0.00167374271268
820 204.154758113 15408 0.348187050819 0.00168154718644
830 114.601041922 15690 0.308778610229 0.00162806765954
840 112.765619721 16000 0.339939219952 0.00160199292692
850 112.422579242 16344 0.34915610075 0.00159711955839
860 111.284976152 16810 0.362088150978 0.00158095831964
870 105.031826401 17168 0.349875471592 0.00149212360479
880 1315.40647139 17478 0.330685529709 0.0194687489306
890 3072.80652701 17768 0.340191030502 0.0393694209874
900 3071.65743495 18122 0.325352580547 0.0393546985867
910 2861.46204934 18524 0.368062679768 0.0366616326377
920 2861.28459129 18922 0.362174229622 0.0366593590092
930 2860.29530811 19264 0.362230679989 0.0366466841122
940 2868.26008635 19738 0.331888589859 0.0367487304678
950 2868.25101633 20238 0.330396239758 0.0367486142609
960 2868.21442843 20748 0.345519371033 0.0367481454893
970 1313.32425262 21266 0.336992230415 0.0194379309322
980 1312.71677193 21738 0.315787320137 0.0194289398795
990 90.4325391032 22180 0.327598159313 0.00133780116862
1000 90.3591316844 22640 0.327250549793 0.00133671522619
1010 90.282249758 23176 0.327125818729 0.00133557788412
1020 89.9146169933 23632 0.322743020058 0.00133013936004
1030 89.8467461701 24082 0.305902950764 0.00132913532247
1040 89.8209264811 24558 0.310988719463 0.0013287533625
1050 102.201451133 25030 0.313493068218 0.00151190292915
1060 73.5319743929 25432 0.295157878399 0.00112945619215
1070 73.733931787 25902 0.314374570847 0.00113255827164
1080 38.3990614443 26276 0.306436009407 0.000368180136198
1090 38.3282283677 26800 0.310952169895 0.000367500970333
1100 38.2866750043 27230 0.345056240559 0.000367102545933
1110 38.2819815866 27672 0.330678019524 0.00036705754423
1120 38.2818037099 28072 0.328435389996 0.000367055838702
1130 38.2640392166 28516 0.302951171398 0.000366885508145
1140 38.23500771 29040 0.318600628376 0.000366607146548
1150 38.2316533196 29456 0.306509270668 0.000366574983784
1160 38.2226851941 29908 0.292061719894 0.000366488995077
1170 36.544660367 30412 0.333478729725 0.000350399658876
1180 12.7457891936 30918 0.285972890854 4.27280580403e-05
1190 12.7349539346 31458 0.353720519543 4.07981530792e-05
1200 12.7306069769 31940 0.27870663166 4.07842270102e-05
1210 12.7189881835 32420 0.27849145174 4.0747004629e-05
1220 12.7087192585 32984 0.279981000423 4.07141067342e-05
1230 12.6992998541 33544 0.28565335989 4.06839303938e-05
1240 12.6881088757 34142 0.292094662189 4.0648078576e-05
1250 12.6772612506 34724 0.286402440071 4.06133267368e-05
1260 12.672446937 35194 0.291461498737 4.05979034301e-05
1270 12.6686790939 35858 0.293840761185 4.05858326332e-05
1280 12.6652401004 36476 0.250935738087 4.0574815351e-05
1290 12.6605309614 36994 0.264608530998 4.05597289853e-05
1300 12.6550027248 37776 0.322952728271 4.0542018529e-05
1310 12.6521931532 38488 0.336451599598 4.05330176851e-05
1320 12.651196071 39108 0.329788911343 4.05298233971e-05
1330 1.90996140404 39658 0.324484899044 8.83991350188e-06
1340 1.74133101607 40234 0.331693229675 7.98093912435e-06
1350 1.73898352201 40752 0.326847028732 7.81364609079e-06
1360 1.30208538036 41236 0.377559671402 7.02880824219e-06
1370 1.29281806781 41748 0.371840398312 6.34257077996e-06
1380 1.28766637208 42328 0.350360510349 6.02372848687e-06
1390 1.25127626555 42826 0.352568869591 5.36926826601e-06
1400 1.24294109088 43252 0.340501770973 4.97033530916e-06
1410 1.21607129764 43826 0.339119918346 4.2613958278e-06
1420 1.20186801357 44342 0.341980490685 3.99768028708e-06
1430 1.19157412306 45050 0.341637949944 3.49751896353e-06
1440 1.18173810556 45598 0.339144790173 3.10556230749e-06
1450 0.841834984574 46256 0.346743531227 2.83141896737e-06
1460 0.740814673134 46848 0.335606138706 2.5192767168e-06
1470 0.738033987843 47558 0.340671191216 2.29529777252e-06
1480 0.713875700102 48172 0.343323059082 2.09752784097e-06
1490 0.715051478544 49060 0.346858611107 2.05359408287e-06
1500 0.589989817494 49712 0.358270030022 1.93992137834e-06
1510 0.559305487368 50296 0.353139939308 1.65839163019e-06
1520 0.483514494091 50808 0.347941319942 1.51073340515e-06
1530 0.387764005356 51340 0.362234261036 1.39473938458e-06
1540 0.292969840909 52000 0.329116840363 1.23851495568e-06
1550 0.229743951577 52686 0.346231129169 1.05475069999e-06
1560 0.203743481733 53266 0.416451201439 9.44949534281e-07
1570 0.165979150994 53896 0.43338944912 8.10592075281e-07
1580 0.16224734617 54668 0.41048167944 6.64891177276e-07
1590 0.12886794072 55422 0.336822450161 5.95689242074e-07
1600 0.126373302888 56156 0.355509870052 5.11361913462e-07
1610 0.126009465051 56868 0.396754050255 4.7413413081e-07
1620 0.102099073061 57476 0.360790820122 4.31667258789e-07
1630 0.100174762293 58272 0.336898541451 3.95715137558e-07
1640 0.0881914000227 58906 0.381949551105 3.82127014974e-07
1650 0.087149156347 59660 0.382239918709 3.60058105977e-07
1660 0.0803189013374 60460 0.367125570774 3.37816658574e-07
1670 0.0802520469291 61330 0.341268908978 3.08155731003e-07
1680 0.0639707287874 62088 0.383898179531 2.87806820946e-07
1690 0.0724360238211 62846 0.404938898087 1.2220117927e-06
1700 0.0722941221645 63460 0.373740398884 1.21961788027e-06
1710 0.0722436455421 64092 0.385226860046 1.21876632845e-06
1720 0.0722654929622 65002 0.33540941 1.21913489928e-06
1730 0.0722803492899 65768 0.299244229794 1.21938552882e-06
1740 0.0721951146414 66506 0.327888691425 1.21794760139e-06
1750 0.0721115553734 67198 0.338139970303 1.216537938e-06
1760 0.0719539948107 67836 0.42060461998 1.21387985635e-06
1770 0.0718978338867 68594 0.32063710928 1.2129324091e-06
1780 0.0718678342817 69304 0.314672839642 1.21242630911e-06
1790 0.0718761641577 69962 0.324062399864 1.21256683597e-06
1800 0.0257112591982 70796 0.312330138683 1.58610526676e-07
1810 0.0256012683346 71710 0.326774721146 1.57932002584e-07
1820 0.0254800145577 72622 0.308338308334 1.57183998557e-07
1830 0.0254672026268 73346 0.311188621521 1.57104962867e-07
1840 0.0254470287478 74048 0.334302480221 1.56980511958e-07
1850 0.0254300585559 74806 0.340425829887 1.56875824318e-07
1860 0.0254243009034 75586 0.327538177967 1.56840305859e-07
1870 0.0254082249249 76366 0.392074201107 1.56741134543e-07
1880 0.0253908619957 77194 0.339771800041 1.56634024139e-07
1890 0.0253876760603 77790 0.332780411243 1.5661437038e-07
1900 0.0253807406275 78578 0.351370630264 1.56571586297e-07
1910 0.0253738977728 79536 0.365410280228 1.56529373321e-07
1920 0.0253714785071 80326 0.371516470909 1.5651444908e-07
1930 0.0253649176664 81226 0.413044409752 3.18857584377e-07
1940 0.0253643580713 82168 0.395270819664 3.18820417615e-07
1950 0.0253641988053 83018 0.40184458971 3.18790157246e-07
1960 0.0253613314306 84068 0.450426900387 3.18761204979e-07
1970 0.025360041291 85020 0.452883780003 3.18718633132e-07
1980 0.0253574851208 85826 0.403002529144 3.18680433095e-07
1990 0.0230703086226 86644 0.360469529629 3.18592893014e-07
2000 0.0230674782745 87422 0.40669369936 3.18553806896e-07
2010 0.0230653708263 88152 0.383400669098 3.18524703774e-07
2020 0.0135023841919 88936 0.383196709156 1.1676412156e-07
2030 0.117690700839 90084 0.395413920879 2.53292126838e-07
2040 0.11769056105 90856 0.392074990273 2.53291825986e-07
2050 0.117690385703 91628 0.373196980953 2.53291448606e-07
2060 0.117690449694 92566 0.373157308102 2.53291586328e-07
2070 0.117690315617 93520 0.420789990425 2.5329129777e-07
2080 0.117690311319 94300 0.355611350536 2.53291288518e-07
2090 0.00451355965969 95194 0.422463238239 3.97034536405e-08
2100 0.00451273945903 96198 0.432824819088 3.96962387588e-08
2110 0.0068926198451 96914 0.37292787075 8.75679516703e-08
2120 0.00689233909082 97888 0.363717961311 8.75643848007e-08
2130 0.00689190023828 98772 0.352934980392 8.75588093563e-08
2140 0.00688687255813 99574 0.371104798317 8.74949347103e-08
2150 0.00688622400814 100542 0.384697768688 8.74866951446e-08
2160 0.00688597579238 101288 0.374677569866 8.74835416637e-08
2170 0.00313067822491 102072 0.358713519573 1.32337725817e-08
2180 0.00313027646131 102860 0.381207280159 1.32320742762e-08
2190 0.00313013736806 103480 0.382964248657 1.32314863114e-08
2200 0.00313001632753 104272 0.330132758617 1.32309746578e-08
2210 0.00569634507981 105040 0.374464190006 1.31688042066e-08
2220 0.00569631767657 105964 0.353193650246 1.31686499082e-08
2230 0.00569615782405 106804 0.362924611568 1.31683631752e-08
2240 0.00569598822731 107984 0.363475818634 1.31632014392e-08
2250 0.0056958932996 109030 0.380199010372 1.31290954406e-08
2260 0.00619225326473 109868 0.377855920792 1.33268727959e-08
2270 0.00619232266737 110776 0.349425878525 1.33270221632e-08
2280 0.00619217342372 111646 0.372715370655 1.33267009633e-08
2290 0.00244216859491 112450 0.394248521328 5.25599790885e-09
2300 0.00244244330325 113658 0.377151470184 5.25658913193e-09
2310 0.000686478161568 114632 0.397802219391 4.66311972701e-09
2320 0.000683011113239 115444 0.402567739487 4.660530365e-09
2330 0.000682743992301 116666 0.377904901505 4.6440577015e-09
2340 0.000681268964332 117592 0.386073791981 4.64058410217e-09
2350 0.000681373590501 118728 0.377918379307 1.20201907047e-08
2360 0.000698774850238 119806 0.413739171028 1.20206441028e-08
2370 0.000699465354972 120992 0.360430500507 1.20183933726e-08
2380 0.00183316823394 121710 0.343946969509 1.20202269871e-08
2390 0.00183793288291 122710 0.320250120163 1.20188838958e-08
2400 0.00183799221167 123658 0.355238380432 1.20185863839e-08
2410 0.00227990905505 124890 0.348194589615 4.28719685611e-08
2420 0.00227990655229 125630 0.311427798271 4.28719214986e-08
2430 0.00227991188541 126528 0.316258358955 4.28720217839e-08
2440 0.00227992571363 127448 0.34334414959 4.28722818131e-08
2450 0.00227991157988 128448 0.350211648941 4.28720160386e-08
2460 0.00227872478581 129152 0.337213850021 4.28496992721e-08
2470 0.00227971591367 129950 0.347028508186 4.28683366832e-08
2480 0.00227972136195 130790 0.330885391235 4.28684391341e-08
2490 0.00227971511396 131694 0.350087928772 4.28683216453e-08
2500 0.00227971509663 132514 0.357836899757 4.28683213195e-08
2510 0.00448075580659 133474 0.363203680515 6.07372786545e-08
2520 0.00448103202431 134344 0.341820831299 6.07410228248e-08
2530 0.00444849512489 135350 0.357425031662 6.02999805515e-08
2540 0.0044484951518 136198 0.393246228695 6.02999809163e-08
2550 0.00444849960567 137190 0.419672739506 6.03000412892e-08
2560 0.00230493312422 138192 0.401257150173 3.12436944767e-08
2570 0.00230754151898 139076 0.430182960033 3.12790516366e-08
2580 0.000990066797838 140006 0.419742190838 3.1453501574e-09
2590 0.000990180153592 141022 0.398434269428 3.1451939179e-09
2600 0.000990177314325 141890 0.425358259678 3.14508645515e-09
2610 0.00859147811397 142876 0.410622699261 9.28832417356e-09
2620 0.00859049350761 143794 0.396419699192 9.28725970678e-09
2630 0.00859017130486 144788 0.414024789333 1.53663103571e-08
2640 0.00861441303049 145834 0.418975310326 1.53671136699e-08
2650 0.00861440886353 146854 0.424121849537 1.53676269332e-08
2660 0.0086145552531 147902 0.429234311581 2.30206584184e-08
2670 0.00861505655789 148694 0.401164181232 2.30207010607e-08
2680 0.00861458442096 149744 0.432160849571 2.30206731093e-08
2690 0.00858561895236 150628 0.405303850174 2.30208051001e-08
2700 0.00222933324883 151800 0.444346821308 2.30207329027e-08
2710 0.00222933631012 152994 0.416973569393 2.30207645145e-08
2720 0.00222938972691 153992 0.410299229622 2.30213161115e-08
2730 0.00222938347901 155092 0.434117178917 2.30212515939e-08
2740 0.0022526403335 156066 0.401265420914 2.32614085268e-08
2750 0.00225263664843 156908 0.433717958927 2.32613704738e-08
2760 0.00225259330835 157740 0.356962060928 2.32609229317e-08
2770 0.00225259312768 158722 0.355146751404 2.3260921066e-08
2780 0.00225262546709 159896 0.367209570408 2.3261255012e-08
2790 0.000907848704206 161066 0.358946659565 1.53156090576e-08
2800 0.000761972364761 162008 0.359600460529 1.51759134707e-09
2810 0.000761817261273 162934 0.34041585207 1.51815176816e-09
2820 0.000767023662196 163886 0.350812160969 1.51807211393e-09
2830 0.000770253304067 164846 0.35221339941 1.51724070521e-09
2840 0.000813316790032 165716 0.345540130138 1.51663904204e-09
2850 0.000843680950464 166738 0.348894078732 1.51188360575e-09
2860 0.000845610376638 167686 0.340536029339 1.51179025658e-09
2870 0.000851031471089 168916 0.324824039936 1.51169412901e-09
2880 0.000851034195596 169924 0.350989089012 1.51156489248e-09
2890 0.000851016713439 171214 0.326199939251 1.51156609965e-09
2900 0.000832747557054 172218 0.333796532154 3.89773782486e-09
2910 0.000819955916313 173182 0.350669338703 3.89774869829e-09
2920 0.000819898330335 174362 0.379677948952 3.89774652848e-09
2930 0.000819954174142 175442 0.345848879814 3.89773837618e-09
2940 0.000965779007574 176498 0.324168920517 3.89772408725e-09
2950 0.00096671881178 177640 0.340112910271 3.8977142206e-09
2960 0.000786923767763 178738 0.337893738747 3.89764836685e-09
2970 0.000786882115589 179974 0.444187579155 3.89579008657e-09
2980 0.000816704798217 181022 0.415085320473 3.89577947619e-09
2990 0.000844353880321 182096 0.414227459431 3.89588092216e-09
3000 0.00084434756223 183100 0.427928521633 3.89588062903e-09
3010 0.000839346733739 184384 0.428907217979 3.89587958153e-09
3020 0.000838651237498 185350 0.435314090252 3.89587549334e-09
3030 0.000838746601186 186440 0.443481509686 3.89587503201e-09
3040 0.000848758284476 187594 0.445745620728 3.89585482234e-09
3050 0.00085050177346 188850 0.408327419758 3.89587597405e-09
3060 0.000850470948392 189922 0.456976130009 3.89588035577e-09
3070 0.000849135452804 191070 0.429709370136 3.89586917135e-09
3080 0.000784683836613 192134 0.449962420464 3.89575940834e-09
3090 0.000769099679187 193220 0.447477920055 3.89575723737e-09
3100 0.000769089893695 194548 0.467588701248 3.89573332367e-09
3110 0.000769139525182 196032 0.511391489506 3.89570951882e-09
3120 0.000895915801774 197300 0.53558975935 3.89570820199e-09
3130 0.000894906605526 198448 0.499638280869 3.89570769348e-09
3140 0.000894917332066 199540 0.442029790878 3.89570056589e-09
3150 0.000894903933604 200550 0.464209148884 3.89570292209e-09
3160 0.000896938342598 201678 0.462912659645 3.89571075285e-09
3170 0.00111877327798 202828 0.452129669189 3.89570741762e-09
3180 0.00111838040887 203972 0.439708731174 3.89571284447e-09
3190 0.00111833435873 205230 0.434508860111 3.8956976819e-09
3200 0.00111483535126 206424 0.422386949062 3.89569080289e-09
3210 0.00311750944053 207782 0.460889060497 4.30517149945e-08
3220 0.00311750866186 208858 0.393550610542 4.30517042414e-08
3230 0.00311750866892 209952 0.437202339172 4.30517043388e-08
3240 0.00313692420007 210890 0.426579709053 4.33198260333e-08
3250 0.00111638358745 212002 0.407669639587 1.20693232581e-09
3260 0.00112050952168 213278 0.438184039593 1.21139291037e-09
3270 0.00111817652972 214706 0.447283780575 1.20887069181e-09
3280 0.00111822045276 215834 0.450381829739 1.20891817741e-09
3290 0.00111803544722 217004 0.401512620449 1.20871816625e-09
3300 0.00111822785636 218216 0.391965591908 1.2089261815e-09
3310 0.00111822701204 219302 0.39690032959 1.2089252687e-09
3320 0.00102199339359 220844 0.382685670853 1.10488623925e-09
3330 0.00102206801279 222104 0.435067901611 1.10496691073e-09
3340 0.00102210568522 223246 0.508832030296 1.10500763873e-09
3350 0.00102192322093 224476 0.480094490051 1.90212294598e-09
3360 0.00101915413284 225564 0.39640638113 1.89717497747e-09
3370 0.0010194176447 226814 0.439938290119 1.89717510807e-09
3380 0.00101818327265 228114 0.472867081165 1.89717510631e-09
3390 0.00101800571549 229174 0.4122458601 1.8971745889e-09
3400 0.000767602520587 230388 0.444178340435 1.8971798002e-09
3410 0.000767462084298 231620 0.507145879269 1.89717167728e-09
3420 0.000767499333005 232798 0.408658299446 8.29750424011e-10
3430 0.000767164924001 234224 0.397714040279 8.29388891432e-10
3440 0.000767157178433 235328 0.387013630867 8.29380517628e-10
3450 0.000767178145768 236524 0.410916090012 8.29403185603e-10
3460 0.000769072933795 237954 0.385719640255 8.31451657962e-10
3470 0.000774106194912 239008 0.424389159679 8.36893161774e-10
3480 0.000774572935613 240364 0.454855089188 8.37397759338e-10
3490 0.000769706976676 241542 0.473341281414 8.32137127417e-10
3500 0.000769730481181 242916 0.554597911835 8.32162538348e-10
3510 0.000769763611359 244288 0.465260260105 8.32198355681e-10
3520 0.00076977768271 245536 0.458463258743 8.32213568345e-10
3530 0.000769737745056 246538 0.468383960724 8.32170391389e-10
3540 0.000769719294381 247726 0.4483203578 8.32150444198e-10
3550 0.000769732421767 249036 0.487340390682 8.32164636333e-10
3560 0.000769733001074 250078 0.515692338943 8.32165262626e-10
3570 0.000769815206793 251780 0.523490328789 8.32254135969e-10
3580 0.000770264388548 253234 0.554848220348 8.32739750399e-10
3590 0.000773085246279 254856 0.525900909901 8.35789405034e-10
3600 0.000772635718675 256468 0.550858309269 8.35303416703e-10
3610 0.00077363432918 257798 0.522572200298 8.36383023492e-10
3620 0.000774475640767 259034 0.514936339855 8.37292573006e-10
3630 0.000774651244963 260256 0.521915431023 8.3748242028e-10
3640 0.00100576635086 261680 0.50915514946 1.08734303757e-09
3650 0.000971768742615 263162 0.530766060352 1.05058791787e-09
3660 0.00081013889907 264494 0.495699310303 8.7584844195e-10
3670 0.000810132966961 265882 0.463961229324 8.75842028694e-10
3680 0.000818675314177 267660 0.464070529938 8.85077237013e-10
3690 0.000834948259611 269174 0.521024670601 9.02670064516e-10
3700 0.00208402186124 270846 0.506764190197 2.25305475673e-09
3710 0.000898819930354 272266 0.406935658455 9.7172230157e-10
3720 0.00089881710282 273458 0.387710528374 9.71719244696e-10
3730 0.000894583946597 275060 0.510112719536 4.07579759934e-09
3740 0.00077669969761 276400 0.514635949135 4.07606664772e-09
3750 0.000775446816215 278054 0.479716179371 4.07605998335e-09
3760 0.000771992581265 279712 0.452132151127 4.07616064704e-09
3770 0.000772157290643 281014 0.432273759842 4.07620364488e-09
3780 0.000775975806742 282300 0.395423769951 4.076364862e-09
3790 0.000847646829362 283858 0.405456221104 4.07610107208e-09
3800 0.000867450221151 285446 0.437464101315 1.99256537643e-09
3810 0.000867273876452 286812 0.436550209522 1.99256806452e-09
3820 0.00081211755709 288492 0.524871399403 1.99257000557e-09
3830 0.000812115183381 289966 0.422971639633 8.77985020674e-10
3840 0.00081210302649 291160 0.454169399738 8.7797187775e-10
3850 0.000874199088417 292816 0.433952100277 9.45104488161e-10
3860 0.00084996401462 294762 0.468196308613 9.18903732155e-10
3870 0.000785470717673 296134 0.443847081661 8.49179449428e-10
3880 0.0007797391972 297516 0.450271527767 8.42983051153e-10
3890 0.00174829074021 299348 0.411974139214 1.89009282562e-09
3900 0.000790026755273 301168 0.439633228779 8.54105022608e-10
3910 0.000790032258634 302616 0.432800519466 8.5411097234e-10
3920 0.000801982698664 304196 0.444469730854 4.09556955946e-09
3930 0.000818688526351 305948 0.423790969849 4.09555519874e-09
3940 0.000817570890308 307900 0.423089580536 4.09530725087e-09
3950 0.000820727807003 309484 0.424087190628 4.09360058405e-09
3960 0.000837365842223 311006 0.421550071239 3.98788894716e-09
3970 0.000837150872069 312296 0.398511228561 3.98787961314e-09
3980 0.000837167682644 313600 0.395385518074 3.678248478e-09
3990 0.000912532766019 315144 0.418824269772 3.67826616022e-09
4000 0.000894454924389 316652 0.421839988232 3.6782593664e-09
4010 0.000894841380665 318002 0.449267480373 3.67825779011e-09
4020 0.000901477923574 319814 0.526852309704 9.74595881918e-10
4030 0.000899163768269 321358 0.528549208641 9.72094027828e-10
4040 0.00460045762714 323346 0.430443329811 4.97359607053e-09
4050 0.00460032616612 324780 0.421590569019 4.97345394683e-09
4060 0.00468397146411 326492 0.471911840439 5.06388362994e-09
4070 0.0046801753014 327900 0.389796848297 5.05977956433e-09
4080 0.00270390775323 329524 0.423120350838 2.92321896352e-09
4090 0.0025924393901 331186 0.421793959141 2.80270951472e-09
4100 0.00259230846727 332538 0.420514662266 2.80256797287e-09
4110 0.00263153715523 334294 0.403200821877 2.84497845985e-09
4120 0.00263499573249 336146 0.466654491425 2.8487175588e-09
4130 0.00325576501002 337726 0.412033569813 3.51983680164e-09
4140 0.000890461464751 339230 0.410496048927 9.62685889315e-10
4150 0.000886228835848 340826 0.404216010571 2.25337506229e-09
4160 0.000886212165472 342514 0.397968719006 9.58091933689e-10
4170 0.000886179395912 343784 0.390882627964 9.58056506223e-10
4180 0.000903438423062 345854 0.393693940639 9.76715395528e-10
4190 0.000805320008601 347392 0.396555149555 8.70638696173e-10
4200 0.000805284604215 349140 0.391260428429 8.70600420173e-10
4210 0.000786526850591 350668 0.416219551563 8.50321244213e-10
4220 0.00078668169947 352278 0.399033370018 8.50488652728e-10
4230 0.000786291447705 354120 0.395039749146 8.50066748038e-10
4240 0.000786291978019 355970 0.400997478962 8.50067321365e-10
4250 0.000795196955389 357962 0.432384109497 8.59694572401e-10
4260 0.000793325249217 359642 0.4822894907 8.57671054044e-10
4270 0.000954226436899 361740 0.452606639862 2.05367154723e-09
4280 0.000966942261589 363540 0.395514471531 6.33669903222e-09
4290 0.000966697139554 365398 0.400948321819 6.32102070346e-09
4300 0.000968297382358 367262 0.395295360088 3.79154825424e-09
4310 0.000794021849245 369132 0.406035859585 9.36831144998e-10
4320 0.000788652405926 371356 0.405662899017 9.36826625708e-10
4330 0.000788509602717 373532 0.399124410152 9.36828312058e-10
4340 0.000788510796826 375664 0.401365380287 9.36819151372e-10
4350 0.000788512654894 377356 0.391171400547 9.36816842763e-10
4360 0.000788427916141 378946 0.403854551315 9.3682254636e-10
4370 0.000788427486541 380434 0.404518399239 8.52376038814e-10
4380 0.000788220403553 382158 0.406195969582 8.52152159535e-10
4390 0.000787786664014 384346 0.361461129189 8.51683239822e-10
4400 0.000787855153457 386582 0.368987679482 8.51757284375e-10
4410 0.000787854090573 388012 0.424297909737 1.44045312155e-09
4420 0.000787854761144 390292 0.395534579754 1.44390484152e-09
4430 0.000787969574622 391996 0.356684010029 1.44390372997e-09
4440 0.000788043355869 394122 0.402572648525 1.44391066957e-09
4450 0.000788028541662 396072 0.394422118664 1.44256717271e-09
4460 0.000787880378762 397354 0.389776799679 1.43265653771e-09
4470 0.000788366789015 399018 0.393367230892 1.43265324905e-09
4480 0.000791389451129 401288 0.413695049286 1.43448257531e-09
4490 0.000791862679953 402804 0.414797229767 1.43523261378e-09
4500 0.000792901228939 404926 0.422285649776 1.43525435211e-09
4510 0.000798819129862 406988 0.395164282322 1.43525335534e-09
4520 0.000798819167129 408670 0.401942379475 1.43636215897e-09
4530 0.000799401124048 410644 0.404577732086 1.4320359344e-09
4540 0.000798378049166 413192 0.371600718498 1.43202386233e-09
4550 0.000850124826036 414912 0.392448399067 1.43110031764e-09
4560 0.000921673899207 417052 0.384362101555 1.43098237947e-09
4570 0.000921678866729 418752 0.383896448612 1.43099839364e-09
4580 0.000875338344615 420778 0.392905740738 1.43097060499e-09
4590 0.000816869355005 423108 0.423292179108 1.43098252747e-09
4600 0.00080552858277 425400 0.388111348152 1.430943613e-09
4610 0.000809854423688 427054 0.40138684988 8.75540893059e-10
4620 0.00082142463957 428758 0.38357763052 8.88049557395e-10
4630 0.000820949885139 431210 0.38900687933 8.87536296114e-10
4640 0.000806847367195 433386 0.397187621593 9.52759075532e-10
4650 0.000822611461988 435466 0.374321508408 1.12713512873e-09
4660 0.000819437553656 438000 0.389950060844 1.1271373742e-09
4670 0.000816411871163 440358 0.383461010456 1.12713545728e-09
4680 0.000813992685536 442612 0.376906788349 1.12713750652e-09
4690 0.00101353367606 444732 0.396181149483 2.18131168054e-09
4700 0.00101351930496 446360 0.453515040874 2.18128075128e-09
4710 0.000800117540592 448690 0.40281288147 8.6501426127e-10
4720 0.00080209465936 450994 0.397951290607 8.67151742132e-10
4730 0.00080221918547 453234 0.402434430122 8.67286368429e-10
4740 0.000800440130043 455522 0.408573739529 8.65363015624e-10
4750 0.000800369815896 457226 0.437898681164 8.65286998368e-10
4760 0.000795661197179 460034 0.405666382313 8.60196468371e-10
4770 0.000795980746454 462326 0.392917129993 8.60541935963e-10
4780 0.000794679407132 464668 0.451445469856 8.59135046331e-10
4790 0.000794816043482 466638 0.413498170376 8.59282765116e-10
4800 0.000794266367899 469254 0.426044390202 8.58688505905e-10
4810 0.000824774572626 472078 0.476266381741 8.91671200117e-10
4820 0.000807468397123 474002 0.501574571133 8.72961338305e-10
4830 0.000802239423375 476720 0.461165320873 8.67308247809e-10
4840 0.000829649072156 479614 0.449861638546 8.96941065351e-10
4850 0.000840131511913 481750 0.438878500462 9.08273725145e-10
4860 0.000831867698127 483608 0.412219159603 8.99339641819e-10
4870 0.000815169025458 485574 0.501521658897 8.81286556779e-10
4880 0.000815171236216 487496 0.54893903017 8.81288946849e-10
4890 0.000812090541141 489924 0.56264318943 8.77958379727e-10
4900 0.000812282656229 492320 0.475457820892 8.78166077075e-10
4910 0.000806820312597 494652 0.563704760075 1.42256444845e-09
4920 0.000811144168445 496568 0.511178650856 1.42262668329e-09
4930 0.000803953658258 498986 0.671129460335 1.42118783942e-09
4940 0.000813031936265 500994 0.587127490044 1.42076514412e-09
4950 0.000814642261429 504066 0.577180178165 8.80717067455e-10
4960 0.000820842393977 506426 0.534577591419 8.87420086453e-10
4970 0.000843194068334 508734 0.50861618042 9.42959202302e-09
4980 0.000884882581108 511364 0.473280029297 1.03446750095e-09
4990 0.000884841015898 513846 0.475644249916 1.07012398049e-09
5000 0.000887602944333 516446 0.543443300724 9.5959551721e-10
5010 0.000800814030938 519238 0.556499049664 8.6576724324e-10
5020 0.000800786874574 521174 0.577072949409 4.58121102884e-09
5030 0.000800549843499 523100 0.567709858418 8.65481627826e-10
5040 0.000805406526305 525562 0.553612008095 3.6379217903e-09
5050 0.00080403243938 528160 0.560620779991 1.95566097161e-09
5060 0.000803718845499 530626 0.596281509399 8.68907664359e-10
5070 0.000817479752162 532474 0.593659820557 8.83784704178e-10
5080 0.000817478267808 534878 0.475485880375 8.83783099429e-10
5090 0.000795322536577 537528 0.51370663166 8.59830339351e-10
5100 0.000795196378614 539874 0.521892900467 8.59693948845e-10
5110 0.000792325059447 542824 0.588809759617 8.56589739898e-10
5120 0.000792560926998 545880 0.523430211544 8.56844738426e-10
5130 0.000792356948129 548516 0.489413130283 8.56624215038e-10
5140 0.000792766044035 551020 0.469038960934 8.57066492298e-10
5150 0.00079261083524 553400 0.486672189236 8.56898694675e-10
5160 0.000792988901157 555958 0.562982778549 8.57307425134e-10
5170 0.0007926448839 558046 0.461677019596 8.56935504987e-10
5180 0.000803056380132 561230 0.490884561539 8.68191467099e-10
5190 0.000803063945107 563620 0.504625861645 8.68199645661e-10
5200 0.000803082099146 566584 0.490125789642 2.67263247786e-09
5210 0.000834273691214 569476 0.481320440769 9.01940782561e-10
5220 0.00085975971962 572548 0.488510220051 9.29493956833e-10
5230 0.000862932148333 575936 0.414491221905 9.32923698015e-10
5240 0.000862918757777 578056 0.447838048935 9.32909221366e-10
5250 0.000862920710812 580404 0.503650979996 9.32911332809e-10
5260 0.000863525084318 582722 0.517386670113 9.33564726436e-10
5270 0.000865373793215 585484 0.557138831615 9.35563382233e-10
5280 0.000881201681045 587698 0.573487241268 9.52675053962e-10
5290 0.000920194432422 590290 0.553614890575 9.9483046778e-10
5300 0.000831870227844 593432 0.502346968651 8.9934237672e-10
5310 0.000868104546748 596180 0.487136480808 9.3851562441e-10
5320 0.00086825086293 598518 0.485384521484 1.65165498536e-09
5330 0.00086948474599 601380 0.462359061241 1.89436146532e-09
5340 0.000867473094647 604724 0.460919139385 9.37832955871e-10
5350 0.000879409869214 607310 0.474732677937 9.50737910093e-10
5360 0.000981288469009 609634 0.513732368946 1.06087977959e-09
5370 0.000980840930108 611954 0.458454720974 1.06039594127e-09
5380 0.000876707428895 614674 0.46081651926 9.47816277586e-10
5390 0.000904501746332 617594 0.501000490189 9.77864963868e-10
5400 0.000904614428879 620478 0.50699005127 1.20103448131e-08
5410 0.000933413720185 623870 0.464923388958 1.00912195854e-09
5420 0.00093355755889 626402 0.508693900108 1.00927746386e-09
5430 0.00102721870175 629066 0.486206159592 1.11053536684e-09
5440 0.00103482923944 632244 0.481929957867 1.11876318751e-09
5450 0.00107666063973 634408 0.500888130665 1.16398749017e-09
5460 0.0011848367163 636972 0.461247611046 1.49502801925e-09
5470 0.00115237789828 639594 0.440650651455 1.49503058448e-09
5480 0.00103626799004 641634 0.444958131313 1.12031863371e-09
5490 0.00100959785569 644450 0.444814651012 1.09148531186e-09
5500 0.001003926395 647440 0.450497589111 1.08535384476e-09
5510 0.00325518592822 649530 0.457929039001 6.20430947094e-08
5520 0.00306455708903 652676 0.503870739937 5.84097529019e-08
5530 0.00132348327132 655398 0.45389154911 1.4308296546e-09
5540 0.00132261813574 657854 0.440899779797 1.42989434875e-09
5550 0.00132391865731 660938 0.461744589806 1.43130035431e-09
5560 0.00133457876362 664028 0.453923940659 1.44282509101e-09
5570 0.00135797158716 666540 0.449160270691 3.36274770475e-09
5580 0.00137981953112 670324 0.472526299953 2.55398960924e-09
5590 0.0030003346934 673204 0.483036539555 3.81180406479e-08
5600 0.00155260927455 675830 0.470740470886 1.67853983513e-09
5610 0.000920555796361 678760 0.493762788773 9.95221141581e-10
5620 0.000920601017696 681516 0.466552789211 9.95270030772e-10
5630 0.000924291629448 684782 0.501158380508 9.99259984293e-10
5640 0.000924357207964 687298 0.455556960106 1.1780205347e-09
5650 0.000924332179156 689860 0.47795181036 9.99303822947e-10
5660 0.000924607992392 692296 0.459290630817 9.99602007114e-10
5670 0.000950928604165 695988 0.457200679779 1.03416836817e-09
5680 0.00109675566655 699042 0.468315868378 1.26088900338e-09
5690 0.00109762971549 701218 0.475348060131 1.18665734636e-09
5700 0.00115083435342 704022 0.460139739513 1.24417735841e-09
5710 0.00234095075113 707240 0.473857219219 2.5308228878e-09
5720 0.00107498584562 710524 0.469054992199 1.54349508277e-09
5730 0.00108754060631 713378 0.493985660076 1.17574991978e-09
5740 0.00108667759139 716374 0.481347270012 1.1748169066e-09
5750 0.00108114991428 718834 0.477539949417 1.16884088522e-09
5760 0.00108137822999 721750 0.479505000114 1.1977112746e-09
5770 0.000904397448528 724442 0.477715950012 1.19769420881e-09
5780 0.000902220317517 727348 0.467543821335 1.19769343043e-09
5790 0.000906629366083 730760 0.466995720863 1.1967852855e-09
5800 0.000996358364961 734250 0.46705550909 1.07717197949e-09
5810 0.000953240518067 737050 0.470778288841 1.03055688785e-09
5820 0.000953319472254 739498 0.47396682024 1.03064224593e-09
5830 0.00095152691983 742122 0.469691479206 1.0287043014e-09
5840 0.000953749576922 745152 0.488198778629 1.03110723595e-09
5850 0.000950195313973 747746 0.496115880013 1.02726469035e-09
5860 0.00095032766095 750472 0.481753489971 3.47300873084e-09
5870 0.000951569694477 753250 0.491013491154 1.02875054546e-09
5880 0.000982806901605 756580 0.481962370872 1.06252137072e-09
5890 0.00104647893209 759138 0.49456633091 1.13135777489e-09
5900 0.00104786236971 761766 0.485817921162 1.13285342173e-09
5910 0.000999254077477 765022 0.48016422987 1.08030256031e-09
5920 0.00101257350181 766986 0.488194720745 1.09470230962e-09
5930 0.00100889991099 769532 0.486002290249 1.09073075758e-09
5940 0.000980147480739 772460 0.487043139935 1.05964624693e-09
5950 0.000980362345854 774754 0.509124581814 1.05987853953e-09
5960 0.000937163436977 778518 0.481674799919 1.01317581105e-09
5970 0.000937479874836 781256 0.489886388779 1.01351791486e-09
5980 0.00098357304634 784398 0.486626181602 1.06334965667e-09
5990 0.00214100514406 787332 0.503157289028 2.31465989571e-09
6000 0.00281802009224 790556 0.508455049992 3.0465868384e-09
6010 0.0105949066634 793142 0.502448718548 1.14542487769e-08
6020 0.000998875208422 795914 0.498285558224 1.07989296157e-09
6030 0.000893908818554 798890 0.522380349636 9.66412854481e-10
6040 0.000885564310326 801952 0.492301931381 9.57391531671e-10
6050 0.00087171507672 804930 0.506572380066 9.42419000799e-10
6060 0.000871734997394 807440 0.514891779423 9.42440537219e-10
6070 0.00087128580782 810102 0.505842580795 9.41954914336e-10
6080 0.000871478898582 813234 0.503876900673 9.42163666493e-10
6090 0.000871219320811 815340 0.515206680298 9.41883034632e-10
6100 0.000873210553147 818384 0.505500349998 9.440357738e-10
6110 0.000873074791427 821106 0.515637221336 9.43889000585e-10
6120 0.000836336583581 824504 0.500177598 9.04170994031e-10
6130 0.00083716171937 827244 0.524154222012 9.05063055746e-10
6140 0.000845749808452 831176 0.526946828365 9.14347716007e-10
6150 0.000845838664677 833622 0.514932098389 9.1444377927e-10
6160 0.000845839015735 836210 0.520053880215 9.14444158801e-10
6170 0.000849035563891 839488 0.5193283391 9.1789997573e-10
6180 0.000876721824984 842538 0.514700210094 9.47831841328e-10
6190 0.000878224227972 845754 0.521941540241 9.49456102695e-10
6200 0.000951291542881 848664 0.537837028503 1.02844983327e-09
6210 0.000842700216807 851774 0.523634660244 9.11050775082e-10
6220 0.000836516617164 854684 0.516265130043 5.12993097202e-09
6230 0.00083634834674 857400 0.519777789116 9.04183711289e-10
6240 0.000835398957127 860538 0.52780313015 9.03157317649e-10
6250 0.000839261881376 863492 0.524352362156 9.07333559759e-10
6260 0.000848031284267 866750 0.558405430317 9.16814240007e-10
6270 0.000847733076063 869266 0.521780781746 9.16491844438e-10
6280 0.000850956359121 872836 0.539679789543 9.1997656471e-10
6290 0.00090068384576 875594 0.542544891834 7.97142420352e-09
6300 0.000900215915643 878428 0.524199640751 6.98006960594e-09
6310 0.00120176840409 881638 0.543180239201 1.29924261817e-09
6320 0.00116159278777 885130 0.543236598969 1.25580839843e-09
6330 0.000908849955178 888522 0.554843358994 9.82565851515e-10
6340 0.00088391260179 891524 0.542279939651 9.55605854734e-10
6350 0.000883361392294 894668 0.562554090023 3.77151565988e-09
6360 0.000878715905555 897998 0.562282688618 9.49987659748e-10
6370 0.000878913401015 901030 0.608004050255 9.50201173863e-10
6380 0.000878804828956 903734 0.531233239174 9.50083795635e-10
6390 0.00087818198143 907372 0.543686759472 9.49410429579e-10
6400 0.000877761643325 910086 0.576461601257 9.48955998278e-10
6410 0.00087772028854 913140 0.570017490387 9.48911289248e-10
6420 0.000871147038548 916610 0.56410847187 9.41804889628e-10
6430 0.000857863997679 919788 0.546333200932 2.55549823647e-09
6440 0.000848070757984 923122 0.577919909954 9.16856915397e-10
6450 0.000842124820077 926076 0.566710650921 9.10428708508e-10
6460 0.000840894988976 929356 0.568573811054 1.32322669427e-09
6470 0.000840020347851 932650 0.584674170017 1.84485301251e-09
6480 0.000840246041317 936004 0.547554240227 1.84504495812e-09
6490 0.000839988342847 938608 0.552928581238 1.85238085956e-09
6500 0.000835658147227 941820 0.580021600723 1.85265530263e-09
6510 0.000835356635539 945322 0.552446599007 1.87136847002e-09
6520 0.000830281783339 948764 0.560753121376 1.84094050709e-09
6530 0.000830094264409 951668 0.550629980564 1.71007635092e-09
6540 0.000830118845817 954624 0.541324570179 1.7100330994e-09
6550 0.000827317510068 958794 0.587104420662 1.58797787659e-09
6560 0.000827335753298 962300 0.607418808937 1.02991271787e-09
6570 0.00082726732347 965788 0.568578391075 1.02989310134e-09
6580 0.000827206579823 969356 0.5999259305 8.94300464947e-10
6590 0.000855456024759 972502 0.626449010372 9.24841193656e-10
6600 0.000828466248195 975504 0.59727782011 8.9566230374e-10
6610 0.00082837485361 978058 0.574527988434 8.95563496233e-10
6620 0.000825824766874 981698 0.572104258537 8.92806574553e-10
6630 0.000825119848293 985344 0.595289900303 1.02550170063e-09
6640 0.000825551821958 989278 0.590763590336 8.92511491353e-10
6650 0.00082545242404 992180 0.60328567028 8.92404031371e-10
6660 0.000832932058286 995694 0.598729798794 9.0049033115e-10
6670 0.00083054846225 999688 0.565495400429 8.97913404062e-10
6680 0.000829116524643 1002902 0.570863308907 1.99000280296e-09
6690 0.000829402064633 1005334 0.581659839153 1.98414262456e-09
6700 0.000829134060328 1007826 0.574905450344 1.98589366083e-09
6710 0.000829345149694 1011482 0.598947341442 8.96612492046e-10
6720 0.000829806465848 1014470 0.593703620434 8.97111225085e-10
6730 0.00083190497519 1018112 0.615631370544 1.57524746329e-09
6740 0.000864392206095 1021688 0.581585159302 9.34502179579e-10
6750 0.000869538751362 1024956 0.57260559082 9.40066155904e-10
6760 0.000882422919553 1028296 0.570324270725 9.53995345884e-10
6770 0.0011567240408 1031856 0.597846169472 1.25054475234e-09
6780 0.00161169672018 1035988 0.604876718521 1.74241980343e-09
6790 0.00127749251108 1038808 0.599324691296 1.38110863053e-09
6800 0.00159716663397 1042386 0.631103758812 1.72671119669e-09
6810 0.00129282163942 1046356 0.616863429546 1.39768108889e-09
6820 0.00129468479748 1049452 0.617763600349 1.39969536581e-09
6830 0.000835928267611 1053202 0.603862791061 2.187377219e-09
6840 0.000839546891849 1056932 0.618435590267 9.07641687142e-10
6850 0.000953035022853 1060566 0.632072589397 1.03033472513e-09
6860 0.00083097875677 1063878 0.623295757771 2.24775771147e-09
6870 0.000831211090044 1067194 0.60257737875 8.98629776922e-10
6880 0.000828103637782 1070854 0.609179759026 8.95270282365e-10
6890 0.000828584362749 1073818 0.614785051346 8.95789998446e-10
6900 0.000831966099519 1077488 0.620519089699 8.99446024449e-10
6910 0.000838809071076 1081164 0.606274261475 9.06844022476e-10
6920 0.000844849414699 1084700 0.624229850769 9.13374292231e-10
6930 0.00200045673112 1088534 0.65100438118 2.16271174381e-09
6940 0.00236245950255 1092284 0.628507909775 2.55407619219e-09
6950 0.00356725906045 1095282 0.629480271339 3.85659581798e-09
6960 0.000872473841622 1098764 0.630131371021 9.43239308351e-10
6970 0.000869167380565 1102542 0.635556409359 9.39664663598e-10
6980 0.000858218686841 1105874 0.645271580219 9.27827932452e-10
6990 0.000857793807305 1108926 0.648086788654 1.62511980992e-09
7000 0.000834215821673 1113332 0.658096499443 9.01878219281e-10
7010 0.000944907365566 1116722 0.644959349632 1.02154784182e-09
7020 0.00104011729747 1120222 0.637090120316 3.33685552987e-09
7030 0.000984756584222 1123660 0.638128800392 3.3366885588e-09
7040 0.000960800452482 1127154 0.655861811638 1.03873000087e-09
7050 0.000977988569215 1131064 0.641807940006 1.05731222828e-09
7060 0.00101680465849 1135034 0.628157160282 1.09927665111e-09
7070 0.00252310097204 1139066 0.663580350876 2.72774712804e-09
7080 0.00134022341263 1142768 0.707543427944 1.44892757175e-09
7090 0.00105075272798 1147228 0.649335801601 1.13597821403e-09
7100 0.00100556054871 1150916 0.679832999706 1.08712054301e-09
7110 0.0011102165214 1155018 0.649712040424 1.2002650553e-09
7120 0.00163514547481 1159434 0.676267139912 1.76777046272e-09
7130 0.000930287691067 1163060 0.660000090599 1.54368691477e-09
7140 0.000853545404105 1167272 0.678641898632 1.20813000423e-09
7150 0.000836663102522 1171114 0.659186198711 9.04523996592e-10
7160 0.000836239790508 1175320 0.658090641499 9.04066350171e-10
7170 0.000836329603177 1178864 0.659665939808 9.04163447455e-10
7180 0.000825369787329 1182312 0.684212701321 8.9231469208e-10
7190 0.000825546603782 1186364 0.663800032139 8.92505849936e-10
7200 0.00082712066337 1190352 0.660213241577 8.94207579897e-10
7210 0.000887866546664 1193890 0.75452682972 9.59880500058e-10
7220 0.000997361833158 1197256 0.687909939289 1.07825683798e-09
7230 0.00281810636431 1200990 0.680071439743 3.0466801079e-09
7240 0.000856893810026 1204890 0.676635789871 9.26395596225e-10
7250 0.0012022459744 1208806 0.680676679611 3.26914875056e-09
7260 0.00088442612664 1212876 0.668067231178 9.56161031062e-10
7270 0.000913931977186 1217258 0.677217900753 9.88060071164e-10
7280 0.000835036570943 1220780 0.680517508984 9.0276553869e-10
7290 0.000831605502681 1224474 0.681748900414 8.99056179967e-10
7300 0.000832573026455 1228358 0.706727089882 9.00102178611e-10
7310 0.000850346335281 1232354 0.688647010326 9.19317062456e-10
7320 0.00082850116318 1235930 0.712751319408 8.95700050644e-10
7330 0.000850697634442 1239748 0.714905049801 9.19696855135e-10
7340 0.000839506277839 1243928 0.715409548283 9.0759777897e-10
7350 0.00112825967694 1248422 0.776828660965 1.21977167285e-09
7360 0.00082726930035 1252598 0.775886600018 8.94368272671e-10
7370 0.000826886796637 1256072 0.80863394022 3.4075007786e-09
7380 0.000826808163507 1259808 0.783032839298 8.93869733488e-10
7390 0.000831112344237 1263988 0.800126459599 8.98523021943e-10
7400 0.000831814169978 1267518 0.547934131622 8.99281772057e-10
7410 0.000830825967518 1271798 0.542385129929 8.982134175e-10
7420 0.000833062435002 1276160 0.542898550034 9.00631282589e-10
7430 0.000832090499588 1280138 0.544716210365 8.99580514481e-10
7440 0.000860993189454 1284224 0.567813467979 9.30827472153e-10
7450 0.000929664499002 1288728 0.548640489578 1.00506864184e-09
7460 0.00083763640456 1292352 0.546980931759 9.0557624217e-10
7470 0.000837358722945 1296440 0.54923803091 9.05276038081e-10
7480 0.000843847750068 1301084 0.530605940819 9.122913836e-10
7490 0.000875907914568 1305192 0.537326030731 9.46951915464e-10
7500 0.000849225695442 1308716 0.552394440174 9.18105528659e-10
7510 0.000847148735485 1312798 0.543832449913 9.1586010859e-10
7520 0.000866545141168 1316436 0.538472437859 9.36829737028e-10
7530 0.000852105827539 1319672 0.539603788853 9.21219265343e-10
7540 0.000849725755584 1324400 0.542313768864 9.1864614817e-10
7550 0.000849728242351 1328390 0.543453822136 9.18648836637e-10
7560 0.000850168391319 1332102 0.546918828487 9.19124685641e-10
7570 0.000850038195356 1336576 0.51697491169 9.18983929615e-10
7580 0.000850262354078 1340578 0.549948358536 9.19226269623e-10
7590 0.000856558577712 1344918 0.549659678936 9.26033173558e-10
7600 0.000851976328342 1349246 0.552428560257 9.21079262598e-10
7610 0.000851530388498 1353812 0.555557699203 9.20597153027e-10
7620 0.000851612746038 1358112 0.557321538925 9.20686190503e-10
7630 0.000856221413911 1362752 0.555000190735 9.25668662744e-10
7640 0.000857131194651 1367046 0.58245319128 9.26652234875e-10
7650 0.000866205998217 1370872 0.56393102169 9.36463086537e-10
7660 0.000859787121576 1374914 0.565241961479 1.91197087592e-09
7670 0.000858854278353 1379406 0.563142380714 9.28515076146e-10
7680 0.00085779633015 1383266 0.567692039013 9.27371318839e-10
7690 0.000857018009436 1386974 0.571757040024 1.07551468517e-09
7700 0.000859210106682 1391702 0.569030590057 1.07525827988e-09
7710 0.000876782456714 1396036 0.569216799736 9.47897390836e-10
7720 0.000868795869628 1400768 0.569003629684 9.39263019786e-10
7730 0.000868564183745 1405014 0.573540019989 9.39012542097e-10
7740 0.000868727073312 1409308 0.576192421913 1.09626243597e-09
7750 0.000878354793177 1413544 0.57820114851 9.49597257912e-10
7760 0.000877829764214 1417948 0.57847381115 9.49029644383e-10
7770 0.000880850278757 1422540 0.576909110546 9.52295149791e-10
7780 0.000880717108295 1426930 0.582952859402 9.52151178008e-10
7790 0.000900245903652 1431386 0.562575900555 9.73263934112e-10
7800 0.000927092834813 1436192 0.563165040016 1.00228839258e-09
7810 0.00092045287899 1440662 0.568149180412 9.95109876687e-10
7820 0.000925265571204 1445508 0.569639809132 1.00031292148e-09
7830 0.000925737611497 1450216 0.575296900272 1.00082324848e-09
7840 0.00105999109249 1454288 0.57187076807 1.14596589289e-09
7850 0.000952841946783 1458924 0.577744059563 1.03012598886e-09
7860 0.00093977347183 1463382 0.577155749798 1.01599754318e-09
7870 0.000940481203564 1467786 0.580778079033 1.46514184698e-09
7880 0.000941936278362 1472174 0.601545009613 1.01833577275e-09
7890 0.0010824063446 1476702 0.583189899921 1.17019922332e-09
7900 0.00124344172393 1481580 0.586023168564 1.34429601863e-09
7910 0.00106475599163 1485990 0.585562829971 9.99331380991e-09
7920 0.00108291268786 1490392 0.587726778984 2.20654598691e-09
7930 0.000987531216129 1495090 0.595069591999 1.06762886959e-09
7940 0.000935766994753 1499698 0.591083610058 1.01166610482e-09
7950 0.000924759596378 1504408 0.592615318298 9.99765907545e-10
7960 0.00092382162585 1509172 0.597226400375 9.98751859181e-10
7970 0.000924984029413 1514018 0.59841438055 1.00000854412e-09
7980 0.000925990924681 1518032 0.600369529724 1.00109710764e-09
7990 0.000926656858504 1522576 0.601077950001 1.00181705467e-09
8000 0.000896819605747 1527248 0.602466001511 9.69559732665e-10
8010 0.000982523780605 1532102 0.606574120522 1.06221528606e-09
8020 0.000974037091314 1536574 0.608844339848 1.05304025002e-09
8030 0.00100751577027 1541338 0.607825341225 1.08923435061e-09
8040 0.000940140248826 1545272 0.609404168129 1.01639406908e-09
8050 0.000938935677783 1549916 0.61038711071 1.01509179651e-09
8060 0.000928807851749 1554768 0.641735248566 1.0041425128e-09
8070 0.000912042024138 1559668 0.612608439922 9.86016825945e-10
8080 0.000913328460581 1564138 0.614975509644 9.8740760394e-10
8090 0.000914829484762 1568648 0.616193699837 9.89030374667e-10
8100 0.00089463154832 1573210 0.616456799507 9.67194204124e-10
8110 0.000899399887229 1577812 0.620870299339 9.72349298157e-10
8120 0.000930732982037 1583060 0.621982438564 1.00622378845e-09
8130 0.000910489174663 1587672 0.625215809345 9.84338026427e-10
8140 0.00127467894009 1592646 0.659212889671 2.74334452484e-09
8150 0.00125473693056 1597448 0.631107749939 2.70042563685e-09
8160 0.00124435350688 1601568 0.636124022007 2.67807859116e-09
8170 0.00119378349572 1606368 0.631535539627 2.56924258638e-09
8180 0.00123520709032 1611150 0.638950941563 2.65839381329e-09
8190 0.00122878821702 1616204 0.641033740044 2.64457921231e-09
8200 0.00122817724832 1620888 0.636060919762 2.64326429483e-09
8210 0.00118314137629 1625622 0.626668558121 2.54633877965e-09
8220 0.00103597936832 1630496 0.634140510559 2.22961895622e-09
8230 0.00133542748829 1635340 0.636064250469 2.87408662142e-09
8240 0.00129170670261 1640406 0.633554570675 2.77999141498e-09
8250 0.00156471387183 1645184 0.626524598598 2.28085668233e-08
8260 0.00133736469389 1650530 0.638679590225 2.87825584569e-09
8270 0.00131498373756 1655564 0.674722080231 2.83008789369e-09
8280 0.00128952566334 1660284 0.638829500675 2.7752974156e-09
8290 0.00173465836823 1665784 0.645654480457 2.76370906596e-09
8300 0.00124951895575 1670322 0.647644460201 2.57359733015e-09
8310 0.00118393476374 1675464 0.649762861729 2.54804629598e-09
8320 0.00147778452487 1680366 0.647045698166 3.18046525888e-09
8330 0.00120759985871 1685608 0.654451420307 2.59897795153e-09
8340 0.000964348393801 1690912 0.656060988903 2.00921770656e-09
8350 0.000951650831424 1695638 0.666813108921 1.99588860888e-09
8360 0.00093942198403 1700726 0.644978950024 1.91797893589e-09
8370 0.000886876561168 1705916 0.650427050591 1.71367357634e-09
8380 0.000879051677323 1711028 0.647580590248 1.40807247098e-09
8390 0.00154465789552 1715932 0.654775178432 3.3243891047e-09
8400 0.00146594132515 1720548 0.662471969128 3.15497650554e-09
8410 0.00146789128428 1725532 0.659588060379 3.15917317775e-09
8420 0.00107812812705 1730612 0.662451748848 2.3203308703e-09
8430 0.00101997851343 1735622 0.66348031044 2.19518216099e-09
8440 0.00116671189689 1740658 0.667429270744 2.16934657522e-09
8450 0.000999374450634 1745602 0.666128649712 2.15083841207e-09
8460 0.00105167502286 1750552 0.668972840309 2.1377816918e-09
8470 0.00101269030783 1755988 0.67199557066 4.93420150778e-09
8480 0.00100372196888 1761156 0.671839900017 2.16019507437e-09
8490 0.00103559960846 1766310 0.685523109436 2.15517285453e-09
8500 0.000997990733354 1771134 0.686221849918 2.12923433516e-09
8510 0.00105600777477 1776150 0.691869900227 2.12016879715e-09
8520 0.00104176605061 1781202 0.680788571835 2.11308175739e-09
8530 0.000980058308437 1786216 0.676153759956 2.10926650618e-09
8540 0.00105887700143 1791056 0.678393208981 2.08633811397e-09
8550 0.00118398409988 1796272 0.684682340622 2.54815247648e-09
8560 0.000944293122842 1801010 0.681011469364 1.02088377849e-09
8570 0.000933955263638 1805534 0.700159299374 1.00970742603e-09
8580 0.000970400384181 1810706 0.686508238316 1.04910857327e-09
8590 0.000967935569551 1816022 0.686239991188 1.04644384003e-09
8600 0.000967236373772 1821820 0.697351748943 1.04568793319e-09
8610 0.000998842426014 1827606 0.699600429535 1.07985752021e-09
8620 0.000997371696532 1832936 0.699087700844 1.07826750136e-09
8630 0.00100299794409 1838360 0.701896731853 1.08435008814e-09
8640 0.00105941272098 1843540 0.70342113018 1.14534061025e-09
8650 0.00100357161946 1848430 0.709047589302 1.08497029374e-09
8660 0.00103213453053 1854172 0.711961779594 1.1158499135e-09
8670 0.00105482639781 1859576 0.710145452023 1.14038229508e-09
8680 0.000989066296715 1865082 0.711992950439 1.069288459e-09
8690 0.00105553957583 1870612 0.715774059296 1.14115331824e-09
8700 0.00105493094943 1876126 0.734311800003 1.14049532677e-09
8710 0.00106702947365 1881310 0.716680338383 1.15357514999e-09
8720 0.00105653372249 1886054 0.717067291737 1.14222809913e-09
8730 0.00110909541459 1891630 0.720383460522 1.19905301666e-09
8740 0.00110725304909 1896818 0.763085272312 1.19706121876e-09
8750 0.00110241609908 1902186 0.730264959335 1.19183194865e-09
8760 0.00107618549428 1907404 0.729270730019 1.16347380615e-09
8770 0.00123329423095 1913186 0.731106090546 1.33332547281e-09
8780 0.00114743485226 1918456 0.737090950012 1.24050212716e-09
8790 0.00115930113904 1923502 0.737663440704 1.25333087641e-09
8800 0.00175038295356 1928330 0.741641039848 1.89235473627e-09
8810 0.00152357205738 1933590 0.740903069973 1.64714743878e-09
8820 0.00152133794811 1938896 0.744454071522 1.64473212317e-09
8830 0.00140259264555 1943952 0.744403550625 1.51635550979e-09
8840 0.00136966144567 1949834 0.747247600555 1.48075329374e-09
8850 0.00135365570597 1955170 0.751724510193 1.46344934476e-09
8860 0.00143119206188 1960624 0.753416450024 1.54727459572e-09
8870 0.0014580636655 1966166 0.757137019634 1.5763257278e-09
8880 0.00132857533978 1971648 0.759856967926 1.43633473556e-09
8890 0.00119269912638 1977040 0.758025829792 1.28943774056e-09
8900 0.0011021860397 1982192 0.766224579811 1.1915832294e-09
8910 0.00102307758208 1987088 0.774760899544 1.10605836516e-09
8920 0.00096674595234 1992026 0.772962210178 1.04515773418e-09
8930 0.000950785000777 1997110 0.77025580883 1.02790220605e-09
8940 0.00104287585335 2002342 0.774470791817 1.12746245409e-09
8950 0.00103182166301 2007344 0.775999808311 7.30163859406e-09
8960 0.00100424345954 2012508 0.77870718956 1.08569662608e-09
8970 0.000963766989581 2018064 0.779598200321 1.04193715077e-09
8980 0.000919127366848 2023696 0.784018390179 9.93676853602e-10
8990 0.00107525092628 2029342 0.779290709496 1.16246343629e-09
9000 0.00158746477176 2034922 0.786702330112 1.7162224263e-09
9010 0.00113722400537 2040472 0.789927179813 1.22946308886e-09
9020 0.00218332358726 2045774 0.791589169502 2.36041074484e-09
9030 0.000852350264516 2051196 0.798767340183 9.21483528356e-10
9040 0.00085064389198 2056906 0.800311779976 9.19638753677e-10
9050 0.000850792417643 2062786 0.793362920284 9.19799326105e-10
9060 0.000848961847134 2068612 0.795680530071 9.17820279882e-10
9070 0.000855745430568 2074220 0.800566899776 9.25154072875e-10
9080 0.00084293278779 2079742 0.804685049057 9.11302209662e-10
9090 0.000929903359788 2084920 0.819722008705 2.97907160216e-09
9100 0.000842053864285 2090490 0.807481749058 1.49526039339e-08
9110 0.000844887282848 2095934 0.813879249096 9.13415231828e-10
9120 0.000848926721736 2101872 0.813360729218 9.17782305499e-10
9130 0.000854404286914 2107606 0.816790869236 9.23704150422e-10
9140 0.000858137304227 2113500 0.818519020081 9.27739948977e-10
9150 0.000847323323544 2119486 0.823803989887 1.01100229048e-09
9160 0.000875235087065 2125318 0.831201620102 9.46224515606e-10
9170 0.000840838368598 2131288 0.837096118927 9.09037914257e-10
9180 0.000838473792881 2136520 0.832410571575 9.06481550206e-10
9190 0.000837685569181 2142092 0.838331739902 9.05629394484e-10
9200 0.000843795928296 2147776 0.847499070168 9.12235358617e-10
9210 0.000851512583704 2152628 0.842060990334 9.20577904103e-10
9220 0.000853223069122 2157710 0.848286881447 9.22427125256e-10
9230 0.000893113557357 2163110 0.865808260441 9.65553090457e-10
9240 0.000847933317029 2168780 0.843953011036 9.16708326745e-10
9250 0.000843575401197 2174332 0.848926382065 9.11996944789e-10
9260 0.000846733323097 2179984 0.858378491402 9.15411002525e-10
9270 0.000860412001675 2185592 0.850237658024 9.30199144823e-10
9280 0.00104674998754 2190674 0.861142559052 1.13165081537e-09
9290 0.000868584840757 2196576 0.862935729027 9.39034874578e-10
9300 0.000871021457214 2201542 0.866082119942 9.41669122521e-10
9310 0.000866154922792 2207472 0.864232671261 9.36407868437e-10
9320 0.000836856087956 2213138 0.870416040421 9.04732634878e-10
9330 0.000836595082887 2218646 0.975942699909 9.04450459954e-10
9340 0.000835803259594 2224446 0.986460969448 9.03594412678e-10
9350 0.000836434838838 2229696 0.981163198948 9.04277218673e-10
9360 0.000826407556619 2235812 0.992560579777 8.93436633782e-10
9370 0.000835247222104 2240904 0.990374119282 9.02993275552e-10
9380 0.000841059005577 2246358 0.998096940517 9.09276446878e-10
9390 0.000844639933497 2251784 0.991856069565 9.13147820222e-10
9400 0.000842062185329 2257200 0.999304969311 9.10360993519e-10
9410 0.000841341639485 2262850 0.999259679317 9.09582004935e-10
9420 0.000841324800743 2268856 0.997631249428 9.09563800419e-10
9430 0.000840887067175 2274676 1.00127724171 9.09090562726e-10
9440 0.00084083224474 2280314 1.00256813049 9.09031293699e-10
9450 0.000845199381962 2285810 1.00158470154 9.13752644983e-10
9460 0.00085120585436 2291486 1.00972430944 1.87367402001e-09
9470 0.000860630991428 2296916 1.00576908112 9.30435896613e-10
9480 0.000845008029006 2302082 1.00457020044 9.13545771584e-10
9490 0.000845436057887 2307984 1.0038956809 9.14008517453e-10
9500 0.000844702950031 2314204 1.01421815872 9.13215947963e-10
9510 0.000867029519215 2319466 1.0147004199 9.37353402487e-10
9520 0.000859310666723 2325270 1.03765895844 9.29008481712e-10
9530 0.000857797835035 2331592 1.02520611048 9.27372945784e-10
9540 0.000904542674615 2336880 1.02015873909 9.77909211802e-10
9550 0.000902369783629 2342470 1.02388717175 9.75560079836e-10
9560 0.000900262682269 2348292 1.0278759408 9.73282073626e-10
9570 0.000908974947906 2354002 1.0258235383 9.82700982276e-10
9580 0.000906530130699 2360656 1.03726958036 9.80057868429e-10
9590 0.000903546190673 2366268 1.0309757185 9.7683190406e-10
9600 0.000903263220618 2372714 0.973691539764 9.76525982591e-10
9610 0.00090435039512 2378994 0.977716050148 9.77701336713e-10
9620 0.000905937428087 2384344 0.980815150738 9.79417092311e-10
9630 0.00113277294361 2389684 0.984341049194 1.224651006e-09
9640 0.000970296522794 2395102 1.00968132019 1.04899628779e-09
9650 0.00094221256889 2400988 1.01780181885 1.01863447292e-09
9660 0.000935314440583 2406808 0.999962279797 1.01117684444e-09
9670 0.000927092003979 2413380 0.994208738804 1.00228749436e-09
9680 0.000926134512068 2419766 0.997599158287 1.00125234125e-09
9690 0.00111011094514 2425592 1.0044412899 1.20015091586e-09
9700 0.00102743279659 2431664 1.00718071222 1.11076682669e-09
9710 0.00134316191925 2437696 1.01643673897 1.45210441766e-09
9720 0.0010048848646 2443608 1.00847579956 1.08639005486e-09
9730 0.000906328571936 2448988 1.01071121931 9.79839961439e-10
9740 0.000904120339127 2455302 1.01309216022 9.77452621111e-10
9750 0.000915290566018 2461322 1.02098278046 9.89528853756e-10
9760 0.000904019429944 2467354 1.01923659801 9.77343527287e-10
9770 0.000923877066199 2473280 1.02231138945 9.9881179624e-10
9780 0.000831638954336 2479370 1.01475229025 8.99092344852e-10
9790 0.000830115921976 2484870 1.01844053984 8.97445780885e-10
9800 0.000830228047114 2490702 1.02693176985 8.9756700038e-10
9810 0.000835671741368 2496958 1.02075671911 9.03452227142e-10
9820 0.000831959553372 2503000 1.02950431108 8.99438947351e-10
9830 0.000850336045628 2508048 1.03300167084 9.19305938219e-10
9840 0.000956312063336 2514370 1.031732409 1.03387756304e-09
9850 0.000846000682175 2520382 1.04139179945 9.14618937842e-10
9860 0.00085169045634 2526126 1.03625130892 9.20770203808e-10
9870 0.000840973344857 2531804 1.04137969017 9.09183838304e-10
9880 0.0008314823874 2536774 1.04015173912 8.98923078931e-10
9890 0.000833853324221 2543358 1.04458026886 9.01486320028e-10
9900 0.00083406570686 2548142 1.05255518913 9.01715928807e-10
9910 0.000831394112419 2554786 1.05033082962 8.98827644056e-10
9920 0.000851681558348 2560988 1.0655280304 9.2076058411e-10
9930 0.000870227791531 2565544 1.0585406208 9.4081108342e-10
9940 0.00120701288138 2571442 1.06097929955 2.02461535123e-09
9950 0.00106315635826 2577186 1.06242144108 1.14938789016e-09
9960 0.00084292106035 2582140 1.06700185061 9.11289531021e-10
9970 0.000872023218697 2587878 1.06996324062 9.42752135859e-10
9980 0.000879628290233 2593886 1.07631419182 9.5097404702e-10
9990 0.000921721010777 2598598 1.07104352951 9.96480865354e-10
10000 0.000997151090286 2604858 1.10718687057 1.07802900196e-09
10010 0.000866225006082 2610382 1.0773401618 9.36483636111e-10
10020 0.000865196549911 2615542 1.08556880951 9.35371762905e-10
10030 0.000863415874519 2620586 1.07660652876 9.33446658741e-10
10040 0.0012880404039 2626630 1.07893268824 1.39251205222e-09
10050 0.00104379014758 2632242 1.08929424047 1.1284509058e-09
10060 0.00106274247077 2638214 1.08988070965 1.74496428525e-09
10070 0.000923772964717 2643176 1.11011250973 9.98699251194e-10
10080 0.000871153533411 2648538 1.09142718077 9.41811911283e-10
10090 0.000920239775589 2653936 1.11875837088 9.94879488685e-10
10100 0.000975948351447 2659856 1.11783691168 1.05510653052e-09
10110 0.000937166242371 2665450 1.1288478303 1.01317884399e-09
10120 0.00125643932261 2671558 1.12096375942 1.35834783934e-09
10130 0.000990200725843 2677770 1.12670930862 1.07051490052e-09
10140 0.00099500907223 2683442 1.12864966154 1.075713247e-09
10150 0.00100641013448 2688344 1.11940737009 1.08803903783e-09
10160 0.00116007178976 2694324 1.1316417408 1.25416403382e-09
10170 0.00104180243639 2700516 1.12893096924 1.12630197338e-09
10180 0.00111385160236 2705896 1.13464437008 1.20419497398e-09
10190 0.00108769987472 2711800 1.15970978022 1.17592210629e-09
10200 0.00107224720301 2717698 1.15369503975 1.15921608408e-09
10210 0.00102611842781 2723936 1.15747559071 1.77971692348e-09
10220 0.00117024605298 2729466 1.16184976101 1.26516352119e-09
10230 0.000873900572083 2735706 1.16133809805 9.44781759471e-10
10240 0.000903855971946 2741700 1.16893044949 9.77166811377e-10
10250 0.000827375075283 2748352 1.1739022398 8.94482626902e-10
10260 0.000833012432419 2754960 1.16468827009 1.08942078874e-09
10270 0.000820098370327 2761272 1.1729557991 8.86615715801e-10
10280 0.000820261627056 2767606 1.17519039154 8.86792214118e-10
10290 0.000850859721023 2773424 1.17340502024 9.19872088394e-10
10300 0.000911047355612 2779138 1.19770148993 9.84941480865e-10
10310 0.00103402019084 2784796 1.18226470947 1.1178885178e-09
10320 0.000904951508454 2791196 1.18826717138 9.78351205739e-10
10330 0.000945006371622 2797694 1.19628778934 1.02165487816e-09
10340 0.000878537883095 2803910 1.1901435709 9.49795198066e-10
10350 0.00088328361786 2810356 1.19486840963 9.54925854556e-10
10360 0.000854873456238 2816172 1.1989151907 9.24211373594e-10
10370 0.00121178985853 2822272 1.20248777151 1.31007690259e-09
10380 0.000875582435459 2828950 1.20615193844 9.46600037076e-10
10390 0.000938256517069 2834850 1.20881078959 1.01435754976e-09
10400 0.00249523929225 2841150 1.20926503897 2.69762561571e-09
10410 0.00112128660208 2847224 1.23109859943 1.21223301898e-09
10420 0.00132298748969 2854026 1.21883588791 1.43029366063e-09
10430 0.00115780193498 2860122 1.21809366941 1.25171007343e-09
10440 0.000877339950363 2866428 1.21832271099 9.48500102228e-10
10450 0.000883605609769 2873434 1.24100126982 9.55273962901e-10
10460 0.000958589134256 2879940 1.23149091959 1.03633932487e-09
10470 0.000955645586156 2886458 1.22839010954 1.03315702857e-09
10480 0.000886205918912 2892828 1.22785778999 9.58085180477e-10
10490 0.000870766817347 2899482 1.23576697826 9.41393829072e-10
10500 0.000955717247281 2906406 1.23745225906 1.03323450206e-09
10510 0.000922684009073 2913480 1.23898250818 9.97521971463e-10
10520 0.00086479420254 2920412 1.24448557854 9.34936781548e-10
10530 0.000858892531715 2927524 1.25045782089 9.28556432199e-10
10540 0.000872755854019 2933994 1.2504883194 9.43544194488e-10
10550 0.000974446718798 2940974 1.25096981049 1.05348310198e-09
10560 0.000915474720943 2948146 1.2838993001 9.89727945299e-10
10570 0.000857732152849 2955372 1.26323754072 9.27301936182e-10
10580 0.000934947917668 2962194 1.28148500204 1.01078059322e-09
10590 0.00101813183356 2968954 1.27396067858 1.10071147201e-09
10600 0.00101167808588 2976164 1.27206175089 1.09373426741e-09
10610 0.000968592005989 2983384 1.28597694874 1.04715351936e-09
10620 0.00112996527487 2990436 1.27679329872 1.2216156101e-09
10630 0.00139320453251 2997254 1.2496602416 1.50620593644e-09
10640 0.00131808342682 3004048 1.28506110907 1.4249918342e-09
10650 0.00144487122242 3010904 1.24980156898 1.56206325907e-09
10660 0.00101067025569 3017684 1.25235242844 1.09264469313e-09
10670 0.000885199667246 3024506 1.26330131769 9.5699731276e-10
10680 0.000929182198048 3031136 1.26502403975 1.00454722194e-09
10690 0.0010156089002 3037976 1.24647716045 1.09798390609e-09
10700 0.000974829398372 3044698 1.24641903877 1.0538968203e-09
10710 0.00112268535226 3051502 1.25537053108 1.21374522036e-09
10720 0.00104988546826 3058274 1.26680626154 1.13504061175e-09
10730 0.00103882483864 3064848 1.26039175034 1.1230828657e-09
10740 0.000984955891409 3071600 1.26772356033 1.0648446629e-09
10750 0.000921712151137 3078158 1.26456943035 9.96471287118e-10
10760 0.000932802838962 3084976 1.28196576834 1.00846152936e-09
10770 0.000871380610953 3091772 1.28907171011 1.22478054962e-09
10780 0.000866716507642 3098418 1.29048406124 9.37015002863e-10
10790 0.000907489985389 3104970 1.29335569143 9.81095575958e-10
10800 0.000939512729409 3111738 1.30134479046 1.01571565221e-09
10810 0.000977252328971 3118350 1.32314763069 1.05651627234e-09
10820 0.000995933618826 3125230 1.31077602863 1.07671278263e-09
10830 0.000980102440392 3131636 1.32868927956 1.0595975534e-09
10840 0.000985779270542 3138444 1.32636516094 1.06573482548e-09
10850 0.00101912465441 3144844 1.33333219051 1.10178481954e-09
10860 0.000996313872948 3151448 1.33164482832 1.07712387878e-09
10870 0.00122855443162 3157868 1.3753243804 1.32820123317e-09
10880 0.00117781620581 3164482 1.37279504061 1.27334768143e-09
10890 0.00103825488508 3170956 1.37431145191 1.12246668378e-09
10900 0.000985372226105 3177382 1.37269773006 1.06529476608e-09
10910 0.000979077188923 3183858 1.47800650835 1.05848914483e-09
10920 0.00100164793155 3190148 1.49139770985 1.08289057745e-09
10930 0.000960771715889 3196258 1.51177722931 1.03869893348e-09
10940 0.000966801926211 3202168 1.48613382101 1.04521824803e-09
10949 0.000962891899566 3207001 1.47843498945 1.0409910831e-09


==> localized1.txt <==
0 977156.994661 0 0.133701210022 1.0
10 1455073.49834 36 0.194168958664 2.9738272613
20 979104.175967 78 0.194448640347 2.53747588637
30 1240910.43166 114 0.195245068073 9.51673175227
40 658741.674568 176 0.195181708336 13.0884928249
50 253135.284032 240 0.194717819691 3.17266209506
60 235613.845045 310 0.19597315073 3.96418090376
70 277943.318368 366 0.195304200649 5.37677341306
80 230790.673199 400 0.194909420013 3.05531597863
90 408715.828262 458 0.195006401539 6.53670031912
100 304531.343871 508 0.195133121014 4.8704503105
110 287351.963236 556 0.194532821178 4.04133732392
120 212749.730949 624 0.195932211876 3.29627007356
130 219756.981928 702 0.195943598747 3.51334704156
140 240372.116348 766 0.194952399731 4.59508377795
150 225608.707 840 0.196235411167 4.79220644544
160 226934.677637 920 0.195065739155 3.99022991952
170 198906.412079 1006 0.195021188259 2.96218533409
180 180844.630574 1118 0.19531482935 2.85090464581
190 131842.548341 1196 0.19467913866 1.87511870724
200 126223.420841 1280 0.195795271397 1.79520117511
210 100453.493597 1364 0.195513629913 1.42869071799
220 101358.700621 1484 0.195404860973 1.44156494293
230 82996.9921866 1574 0.195547549725 1.18041720713
240 83310.6300042 1688 0.19585693121 1.09940584727
250 81962.159663 1796 0.196803691387 1.26769313267
260 79665.7452665 1904 0.195810031891 1.22400218976
270 59956.9867682 2038 0.196677148342 0.849773992369
280 69521.4868505 2148 0.196574470997 0.925765353488
290 53665.2063462 2304 0.197055499554 0.714619191473
300 55942.133453 2418 0.197549090385 0.744939317285
310 61468.290885 2540 0.197219991684 0.8185269996
320 59169.3665654 2686 0.196305580139 0.78791395345
330 56076.0640583 2856 0.197339010239 0.714639358356
340 58433.471696 3026 0.196088309288 0.699625693102
350 56242.164877 3202 0.19740388155 0.743616842395
360 39589.2428152 3400 0.196987638474 0.527180171621
370 34816.7754333 3580 0.197063779831 0.463628812854
380 21342.5190412 3782 0.197467868328 0.315793772418
390 21618.664565 3958 0.196591100693 0.297254136562
400 17661.0651195 4176 0.197780029774 0.261321279284
410 19371.2209701 4424 0.197526941299 0.309809059354
420 20097.5916394 4660 0.198718039989 0.321426097544
430 17728.8699857 4850 0.198369898796 0.283542505771
440 11886.2233949 5070 0.198001558781 0.173006977418
450 11849.9518953 5314 0.198374359608 0.160786122817
460 10906.3586354 5536 0.198243889809 0.136781149572
470 10865.8000324 5784 0.198067259789 0.146868642669
480 10752.4277965 6010 0.198330481052 0.146928923435
490 10685.912542 6260 0.198205161095 0.151207037708
500 8759.22309444 6462 0.197810349464 0.138290730377
510 7814.45749152 6684 0.198399810791 0.124978685058
520 7691.33532453 6918 0.194694788456 0.104444018881
530 6334.72495434 7102 0.198106520176 0.0772964268279
540 5166.68433676 7284 0.199038820267 0.0638088802421
550 5022.79826836 7516 0.199083631039 0.0390621182275
560 5011.80409938 7772 0.199736099243 0.0390333013223
570 3551.52704462 7996 0.198849229813 0.0341619191159
580 2696.65020006 8218 0.198739180565 0.0260222851591
590 2699.47748447 8544 0.198796191216 0.0247160771128
600 2660.72507206 8838 0.199336881638 0.0199273858899
610 2532.55776893 9166 0.199316329956 0.0169471876614
620 2607.28228933 9494 0.199455149174 0.0118752805631
630 2363.01202537 9848 0.199275331497 0.0112286174215
640 2010.2509656 10126 0.19964247942 0.0101252930439
650 1713.59145509 10408 0.199364340305 0.00891514781
660 1591.4324125 10640 0.199474060535 0.00739879123359
670 1263.77641571 10946 0.199799358845 0.00702404161656
680 1259.56592898 11248 0.201130690575 0.00649685511317
690 1252.91101429 11528 0.201600389481 0.00601286268123
700 2019.80207956 11888 0.201949920654 0.0304819072395
710 2002.23196237 12204 0.201270549297 0.0302167472579
720 13239.0845367 12562 0.200249741077 0.209697123607
730 12904.3613648 12886 0.200524039268 0.204395360773
740 12906.7678432 13196 0.200203251839 0.204433477578
750 12887.2211268 13484 0.200539240837 0.204123872318
760 12888.1054128 13808 0.20012337923 0.204137878741
770 12880.4126058 14230 0.202056469917 0.204016030476
780 12879.5275711 14600 0.200258150101 0.204002012192
790 6259.80838611 15010 0.201165721416 0.119603938925
800 6257.1290647 15398 0.202630851269 0.119552746081
810 6256.73592248 15738 0.201262831688 0.119545234452
820 6256.87807073 16028 0.201206159592 0.119547950428
830 6155.46444881 16446 0.200996849537 0.117610276319
840 6155.62453832 16770 0.201630730629 0.117613335092
850 6103.95018244 17138 0.201226599216 0.1166260115
860 6104.28303718 17472 0.201885640621 0.116632371237
870 4308.70201025 17836 0.202964169979 0.0895587208939
880 2141.56270515 18212 0.201758220196 0.0282179091234
890 2140.83023043 18630 0.202442998886 0.0282082578043
900 2141.47556028 19016 0.201834061146 0.028216760875
910 2141.38806062 19502 0.202490980625 0.0282156079517
920 818.965581293 19910 0.202214848995 0.0130979331027
930 818.758357678 20294 0.202055060863 0.0130946189206
940 818.47843233 20674 0.202570540905 0.0130901420005
950 817.804616663 21132 0.202027080059 0.0130793654884
960 817.87615769 21636 0.202322249413 0.013080509663
970 603.172265163 22074 0.202058739662 0.0141291483708
980 603.164113759 22522 0.202273499966 0.0141289574264
990 599.750198945 23004 0.202145559788 0.0140489873884
1000 599.677033573 23568 0.202923409939 0.0140472735092
1010 599.671335296 23996 0.20269796133 0.0140471400286
1020 755.408214439 24414 0.202496621609 0.0175244542801
1030 756.902882769 24834 0.202402720451 0.0175591285745
1040 756.865653773 25236 0.202187721729 0.0175582649119
1050 755.212941296 25714 0.202201199532 0.0175199242059
1060 755.206385883 26234 0.203402309418 0.0175197721291
1070 755.202448607 26754 0.202459709644 0.0175196807896
1080 755.198363768 27252 0.203392651081 0.0175195860269
1090 755.194590513 27784 0.203587749004 0.0175194984924
1100 755.184679534 28170 0.203851809502 0.017519268571
1110 755.183610929 28558 0.20402670145 0.0175192437809
1120 647.264334233 29046 0.204016299248 0.0134442591665
1130 647.260326622 29524 0.203576028347 0.0134441759249
1140 647.249185223 30038 0.203900279999 0.013443944508
1150 200.543592601 30456 0.203867740631 0.00181428421501
1160 200.542516384 30852 0.203886671066 0.00181405523043
1170 200.542158773 31360 0.204031150341 0.00181403739898
1180 200.540538007 31878 0.203818330765 0.00081484284271
1190 200.54223301 32294 0.20370196104 0.0008148497299
1200 200.541317121 32898 0.204039921761 0.000814846008432
1210 200.539758887 33318 0.204398028851 0.000814839676966
1220 200.53955721 33792 0.204130349159 0.000814838857504
1230 200.540076687 34392 0.204521300793 0.000814840968261
1240 200.53788825 35088 0.204413471222 0.000814832076129
1250 135.276515137 35756 0.204242708683 0.00129543653673
1260 135.270499349 36460 0.205029118061 0.00129541695138
1270 135.275333793 37038 0.205045251846 0.00129541307483
1280 133.081373592 37578 0.205496621132 0.00129536405115
1290 133.081155961 38018 0.206624419689 0.00129536193281
1300 133.079833416 38798 0.205150899887 0.00129534905965
1310 133.079469652 39332 0.205912020206 0.00129534551891
1320 133.078576496 40064 0.205740199089 0.00129533682526
1330 133.078550052 40680 0.20588378191 0.00129533656787
1340 133.078499445 41316 0.206497499943 0.00129533607528
1350 12.2174036307 42048 0.206611828804 3.73619551588e-05
1360 12.2170319982 42534 0.206567289829 3.73608186722e-05
1370 12.2141066722 43066 0.206357698441 3.73518727535e-05
1380 12.0980464007 43640 0.206684319973 3.69969496624e-05
1390 12.0965917634 44200 0.206285879612 3.69925012466e-05
1400 12.040508549 44838 0.206561338902 3.68209935675e-05
1410 12.0400072404 45488 0.206507380009 3.68194605191e-05
1420 1.64057564958 46100 0.206788318157 8.60744440044e-06
1430 1.27125668944 46748 0.206768410206 7.7995832653e-06
1440 1.25636526092 47470 0.208082728386 7.51482718025e-06
1450 1.24284099049 48022 0.207687900066 7.23023524254e-06
1460 1.20573228793 48586 0.203517091274 6.86720469788e-06
1470 1.17488558451 49332 0.207394750118 6.453845596e-06
1480 1.13613426926 49908 0.20331387043 5.82752813457e-06
1490 0.931289682066 50536 0.208414430618 5.54156842054e-06
1500 0.886724710426 51168 0.203066589832 5.39427094606e-06
1510 0.818585747653 51770 0.208146779537 5.03548139563e-06
1520 0.747372903231 52470 0.208612658978 4.49954692987e-06
1530 0.707045552444 53080 0.20868347168 3.83816739626e-06
1540 0.660405267666 53780 0.204366879463 3.59351561417e-06
1550 0.634740147372 54428 0.208431930542 3.49628814051e-06
1560 0.629919460817 54968 0.204538500309 2.8832837915e-06
1570 0.58763034455 55512 0.210184149742 2.75884155274e-06
1580 0.548375794843 56164 0.205826430321 2.61663366238e-06
1590 0.484662225857 56720 0.208420009613 2.25729260087e-06
1600 0.442016377928 57330 0.208048801422 2.03193115791e-06
1610 0.41886303374 57910 0.209250061512 1.76697304881e-06
1620 0.347817105943 58652 0.209246358871 1.66592229967e-06
1630 0.32155584333 59398 0.208734030724 1.501973326e-06
1640 0.292058540957 60154 0.205055289268 1.34811141448e-06
1650 0.249421428369 60868 0.209369959831 1.12837677416e-06
1660 0.229832289147 61464 0.209711019993 1.02557652126e-06
1670 0.180593737227 62170 0.210080220699 9.72274279315e-07
1680 0.179353119275 62848 0.21010789156 9.1853686411e-07
1690 0.178531948285 63714 0.205883309841 8.86868956599e-07
1700 0.171095335085 64556 0.210456240177 8.60844987108e-07
1710 0.157714307616 65216 0.206755390167 7.98491958848e-07
1720 0.120813409652 66130 0.209096457958 6.68834404037e-07
1730 0.115904003814 66806 0.210432090759 6.42941400581e-07
1740 0.115203505372 67548 0.21047036171 6.09226161292e-07
1750 0.103795559345 68586 0.206831748486 4.99550201844e-07
1760 0.0996883066849 69462 0.211391348839 4.53807720243e-07
1770 0.0981905434759 70322 0.211992621422 4.04272448601e-07
1780 0.095068183149 70992 0.211372861862 3.70900240712e-07
1790 0.0941658810354 71918 0.211871020794 3.3254699955e-07
1800 0.0854891390214 72628 0.212267248631 3.0004486905e-07
1810 0.0785258135925 73446 0.211693742275 2.8913168043e-07
1820 0.0681830429391 74198 0.212298722267 2.62005972588e-07
1830 0.0577387733924 74936 0.212121260166 2.44879363178e-07
1840 0.0524840019668 75772 0.208612699509 2.35857955188e-07
1850 0.0494939883089 76570 0.210393569469 2.0101575545e-07
1860 0.0463170406198 77370 0.210608730316 1.88853508753e-07
1870 0.0458040280511 78188 0.211632142067 1.66288297376e-07
1880 0.042820720792 79048 0.211581740379 1.45768862395e-07
1890 0.0346752073879 79878 0.211450409889 1.3940097055e-07
1900 0.0327218962765 80772 0.211824479103 1.22612576723e-07
1910 0.0327673488779 81584 0.211529481411 1.17874731184e-07
1920 0.0314836447323 82448 0.214085249901 2.29541431268e-07
1930 0.0318616391638 83250 0.214813520908 2.2548118744e-07
1940 0.0283513290493 84068 0.214616119862 2.2256058336e-07
1950 0.0253930943231 84666 0.214115149975 2.21082758076e-07
1960 0.0217132721658 85386 0.210148661137 2.17221974442e-07
1970 0.017795232395 86178 0.214938828945 2.14554493199e-07
1980 0.015537434419 86796 0.212149789333 2.14361112928e-07
1990 0.0147051235238 87642 0.216344389915 2.13272546503e-07
2000 0.0146895071838 88596 0.21610970974 2.12428058072e-07
2010 0.013793415272 89230 0.215824830532 2.11749486042e-07
2020 0.0133333532038 90248 0.216305379868 2.10959965565e-07
2030 0.0133323743931 91236 0.219377491474 2.10499312055e-07
2040 0.0119303814031 92106 0.215997951031 2.10217853088e-07
2050 0.0121559275369 93112 0.216266109943 2.09004026782e-07
2060 0.0116956620001 93910 0.216882200241 2.08187771418e-07
2070 0.0466388137608 94650 0.216357769966 6.60182033648e-07
2080 0.0466371723156 95602 0.216955280304 6.60158798653e-07
2090 0.0466361883835 96524 0.21735517025 6.6014487089e-07
2100 0.0466374620723 97502 0.216693389416 6.60162900218e-07
2110 0.0466362028554 98288 0.217067120075 6.60145075743e-07
2120 0.0466350681237 99138 0.216546599865 6.60129013382e-07
2130 0.0466335310023 100110 0.216825678349 6.60107255112e-07
2140 0.0466330405031 101190 0.216760129929 6.60100311994e-07
2150 0.0466328629875 101948 0.21749682188 6.60097799224e-07
2160 0.0466324857435 102762 0.216914851665 6.60092459257e-07
2170 0.0466315708066 103544 0.217254109383 6.60079508137e-07
2180 0.0466313738308 104518 0.21679623127 6.60076719904e-07
2190 0.0466312889873 105320 0.217802259922 6.60075518926e-07
2200 0.0466309168989 106264 0.218077328205 6.60070251938e-07
2210 0.0168271694052 107376 0.217774779797 2.04066922679e-07
2220 0.0168268306313 108332 0.214968469143 2.0406281429e-07
2230 0.0168257336259 109438 0.214982759953 2.04049510656e-07
2240 0.0168250448012 110348 0.21489948988 2.04041157121e-07
2250 0.00889473758076 111412 0.215396709442 1.01221791601e-07
2260 0.00889414271393 112272 0.215910708904 1.01215022038e-07
2270 0.00889388458264 113204 0.2145707798 1.01212084514e-07
2280 0.00889525618195 114240 0.215358719826 1.01227693264e-07
2290 0.00889515238038 115168 0.21568146944 1.01226512006e-07
2300 0.00889492857003 116206 0.213529970646 1.01223965052e-07
2310 0.00889433946612 117180 0.216338598728 1.01217261071e-07
2320 0.00442328985893 117998 0.213468701839 5.96697624347e-08
2330 0.00446019031335 118852 0.215431740284 6.01675460796e-08
2340 0.00446004392914 119740 0.213457410336 6.01655713705e-08
2350 0.0323363791913 120734 0.215712230206 5.37560231141e-07
2360 0.0323363109701 121698 0.216069531441 5.37559097031e-07
2370 0.0323363066213 122622 0.216443889141 5.37559024738e-07
2380 0.0323364540261 123626 0.216663758755 5.37561475196e-07
2390 0.0323360320178 124662 0.217024531364 5.37554459726e-07
2400 0.0323354046109 125782 0.220160779953 5.37544029708e-07
2410 0.0323353905103 126922 0.217158901691 5.375437953e-07
2420 0.0323268761469 128006 0.217525570393 5.37402252454e-07
2430 0.0323268682113 128860 0.217879190445 5.37402120532e-07
2440 0.0323268370498 130022 0.217603890896 5.37401602503e-07
2450 0.0323268349843 130744 0.218769798279 5.37401568166e-07
2460 0.0323268329559 131764 0.217775199413 5.37401534446e-07
2470 0.00259002699398 132872 0.218516099453 8.88709759934e-09
2480 0.0025898202071 133924 0.218849411011 8.75284910148e-09
2490 0.00258983401854 134888 0.229211900234 8.75070607251e-09
2500 0.00258965918948 136150 0.229278879166 1.1065907702e-08
2510 0.00200213639565 137136 0.228645040989 1.10565227324e-08
2520 0.00200192612121 138156 0.225115931034 1.07129109558e-08
2530 0.00131438155646 139086 0.229672241211 1.07104377169e-08
2540 0.00131478484639 140214 0.229816501141 1.06571039987e-08
2550 0.00131398794342 141248 0.229555780888 1.06553825234e-08
2560 0.00131393935101 142280 0.230721549988 1.06540007053e-08
2570 0.00130658723174 143200 0.229759569168 1.06549362165e-08
2580 0.00130658073357 144410 0.230280590057 1.61137494916e-08
2590 0.00130668529562 145420 0.230439500809 1.68444284155e-08
2600 0.00106765576093 146492 0.224752910137 1.61100957911e-08
2610 0.00112921308774 147732 0.225284588337 1.61095253903e-08
2620 0.00112905150412 148484 0.226832890511 1.61092678752e-08
2630 0.00112715493704 149584 0.226482088566 1.61113455069e-08
2640 0.00112723249931 150650 0.226649091244 1.06739926611e-08
2650 0.000940458715348 151666 0.226594212055 8.80118903565e-09
2660 0.00093749463003 152478 0.226822738647 8.80092863646e-09
2670 0.000936940457614 153504 0.226833851337 8.80098020545e-09
2680 0.000894341257814 154518 0.226885559559 8.80051779757e-09
2690 0.000894335684131 155686 0.227636950016 8.93911069653e-09
2700 0.000953303332635 156622 0.219159169197 1.28599719215e-08
2710 0.000953330875996 157890 0.2180919981 1.28603434788e-08
2720 0.000953291198263 158576 0.218469290733 1.285980823e-08
2730 0.000952978558848 159534 0.218675169945 1.28555907538e-08
2740 0.000953349682986 160442 0.218547501564 1.28605971833e-08
2750 0.000770300368908 161408 0.218614609241 8.47039487796e-09
2760 0.00138425656554 162372 0.219005069733 4.75967124289e-09
2770 0.00140327967884 163504 0.219823670387 4.97249032583e-09
2780 0.00141020459837 164448 0.220228278637 5.41892184432e-09
2790 0.000815660114386 165488 0.2193866992 4.97279754516e-09
2800 0.0518302383983 166650 0.220143461227 8.07425510733e-07
2810 0.0518302081096 167630 0.220633370876 8.07425038887e-07
2820 0.0518297201011 168670 0.220795447826 8.07417436558e-07
2830 0.0518297287027 169740 0.220706861019 8.07417570557e-07
2840 0.0518962569998 170710 0.221740398407 8.08453966413e-07
2850 0.051896256433 171656 0.221384689808 8.08453957582e-07
2860 0.0518962563544 172704 0.222058289051 8.08453956358e-07
2870 0.051896258134 173588 0.220966670513 8.08453984082e-07
2880 0.0518964508132 174626 0.223033320904 8.0845698569e-07
2890 0.0518964299357 175604 0.221437909603 8.08456660454e-07
2900 0.000938622930138 176516 0.222438879013 1.04550060069e-08
2910 0.000941350819054 177590 0.221598680019 1.04549378597e-08
2920 0.000942333178687 178450 0.222571549416 1.04549364491e-08
2930 0.000945076005224 179544 0.221439299583 1.04552360913e-08
2940 0.0010584322892 180652 0.222911839485 1.04552469643e-08
2950 0.00105904494815 181546 0.221900680065 1.04552469677e-08
2960 0.00103195311514 182540 0.223327820301 1.04551388789e-08
2970 0.00103053225849 183752 0.224190180302 7.96455794134e-09
2980 0.00104736234428 184970 0.2241040802 7.96407859654e-09
2990 0.00104803552249 186110 0.222614579201 7.96407186719e-09
3000 0.00104803668577 187762 0.223756480217 7.96384138419e-09
3010 0.00105250978213 188952 0.223194730282 7.96426481549e-09
3020 0.00105444493886 190288 0.224898538589 7.96436830958e-09
3030 0.00104885676425 191724 0.222445619106 7.95136579587e-09
3040 0.00104886604685 192884 0.224842381477 7.95130310939e-09
3050 0.00113027053739 193976 0.223540859222 7.95130218354e-09
3060 0.00113131046812 195136 0.223749930859 7.95129823022e-09
3070 0.00112181676568 196426 0.225927460194 1.14804148342e-09
3080 0.00112157451627 197420 0.225621249676 1.24067201255e-09
3090 0.00205603571219 198546 0.22641190052 2.10409967224e-09
3100 0.00205351276097 199508 0.224116070271 2.10151774197e-09
3110 0.00080171915476 200522 0.225302360058 3.82921229747e-09
3120 0.000801741773961 201664 0.225013518333 3.82916909299e-09
3130 0.000803000671082 202928 0.225537078381 3.82917161327e-09
3140 0.000804765276116 203900 0.225364780426 3.8286129779e-09
3150 0.00358230481677 205086 0.22578166008 5.07082639625e-08
3160 0.00358230452748 206224 0.225083999634 5.07082598676e-08
3170 0.00358230413865 207610 0.227903389931 5.07082543636e-08
3180 0.000822854867328 208628 0.226854109764 3.82845952914e-09
3190 0.000811986424516 209844 0.228121399879 3.83060885976e-09
3200 0.000812057661645 210906 0.229357879162 3.83015608657e-09
3210 0.000814480334728 211796 0.226097297668 3.830154862e-09
3220 0.00081268529625 212852 0.227303841114 3.83015374729e-09
3230 0.000833210542343 214206 0.227080209255 3.82853197157e-09
3240 0.000833227037702 215296 0.227245731354 3.828480449e-09
3250 0.000832757349005 216572 0.227381119728 5.25346687434e-09
3260 0.000833009472334 217848 0.22815680027 5.25346501032e-09
3270 0.000817145690733 218948 0.227647979259 5.25404557114e-09
3280 0.000817932474531 219926 0.22726279974 5.25404473289e-09
3290 0.00952556768086 221346 0.227939670086 9.7482469377e-09
3300 0.00952558943599 222892 0.229489870071 9.74826920141e-09
3310 0.00566088738185 224310 0.227991468906 1.26135344743e-08
3320 0.00325548638192 225774 0.228969190121 1.26135272337e-08
3330 0.00139118675172 227364 0.228946590424 5.25406745397e-09
3340 0.00101420959714 228812 0.229769949913 5.25406652361e-09
3350 0.00101426119089 230324 0.232896440029 5.25408031408e-09
3360 0.00100580375545 231652 0.230526409149 5.25373915383e-09
3370 0.00104244700462 232882 0.230047490597 5.25410029911e-09
3380 0.00181165359229 234244 0.231802499294 7.87478116275e-09
3390 0.00181081308543 235290 0.230345430374 7.87478109051e-09
3400 0.00164026105478 236638 0.231356189251 7.87478166107e-09
3410 0.00204261293256 238092 0.230093681812 7.8747654568e-09
3420 0.00204299148153 239322 0.231492171288 2.09075050652e-09
3430 0.00204316098752 240498 0.23478965044 2.09092397505e-09
3440 0.00134593797139 241488 0.236490108967 1.37740197199e-09
3450 0.00134490801153 242978 0.231941168308 1.37634793475e-09
3460 0.00080168419202 244228 0.233068931103 1.13352362348e-09
3470 0.00152987480802 245548 0.232569448948 1.56563870124e-09
3480 0.0015298810606 246708 0.233023970127 1.56564509998e-09
3490 0.00148367779456 248212 0.231803619862 1.51836173989e-09
3500 0.00360192529831 249586 0.232930469513 8.48495912279e-08
3510 0.00360192754191 251196 0.23387444973 8.48496440798e-08
3520 0.00360192867537 253030 0.233926439285 8.48496707804e-08
3530 0.00360197723873 254434 0.233692648411 8.48508147745e-08
3540 0.00115678254902 255970 0.233580799103 1.1838246621e-09
3550 0.00108838847015 257328 0.234409110546 1.13447116703e-09
3560 0.00109193146571 258528 0.236412320137 1.13447104514e-09
3570 0.00109376993218 260132 0.234884359837 1.13446760071e-09
3580 0.0010590458309 261518 0.234564659595 1.13366537116e-09
3590 0.00105461398161 263000 0.235406489372 1.07926769943e-09
3600 0.00105353845076 264598 0.236270160675 1.07816702589e-09
3610 0.00105394571374 265972 0.235353610516 1.07858380946e-09
3620 0.000806170329811 267132 0.23612831831 8.25016178788e-10
3630 0.000806113607431 268666 0.237393019199 8.24958130408e-10
3640 0.000806499940205 270122 0.236979219913 8.25353494486e-10
3650 0.000806600902583 271536 0.236460299492 9.30365146127e-10
3660 0.000810922013132 272796 0.236726579666 9.52912095055e-10
3670 0.000811207295242 274766 0.23658493042 8.30170893392e-10
3680 0.00212863454172 276124 0.253575880527 4.35042727172e-09
3690 0.00202082178668 277614 0.255142741203 4.1300834125e-09
3700 0.00167829419704 279248 0.253785471916 3.43003775504e-09
3710 0.00151761647083 280376 0.253719069958 3.10165035535e-09
3720 0.00122259253917 282232 0.257142391205 7.76062044389e-09
3730 0.00119864560885 283624 0.256472990513 2.44974909675e-09
3740 0.0011982714735 285120 0.256343681812 2.44898445227e-09
3750 0.00084468041758 286592 0.257639248371 8.64426517126e-10
3760 0.000843544975583 288084 0.258755159378 8.63264531894e-10
3770 0.000843566254753 289384 0.258172571659 8.63286308507e-10
3780 0.000843723604191 291250 0.257624080181 8.63447336304e-10
3790 0.000843823060794 292792 0.258723218441 8.63549117905e-10
3800 0.00084370654688 294206 0.260807569027 8.63429880244e-10
3810 0.000843884023967 295652 0.260207080841 8.63611506214e-10
3820 0.000834912763116 298154 0.260927648544 3.59017752378e-09
3830 0.000806583498872 299886 0.261555099487 3.20878858408e-09
3840 0.000810087900619 301466 0.261798820496 3.20878641705e-09
3850 0.000812041779281 303266 0.263390440941 3.93793196881e-09
3860 0.000813655395212 304860 0.263494830132 3.937929063e-09
3870 0.000813703228857 306278 0.265125010014 3.93791847252e-09
3880 0.000815077489279 308250 0.263753900528 3.93791901437e-09
3890 0.000815138793662 309784 0.264409599304 8.34194298476e-10
3900 0.000815348442072 312240 0.265306620598 8.34408847838e-10
3910 0.000815671881658 314260 0.265654871464 8.34739848473e-10
3920 0.000819225603215 316206 0.276903808117 8.38376645403e-10
3930 0.000819250325664 317406 0.277053351402 2.4601925119e-09
3940 0.000819357332626 319418 0.294420258999 2.46019027284e-09
3950 0.000819489341514 320994 0.356376459599 2.46018917674e-09
3960 0.000823969719494 322782 0.336877222061 2.46019094629e-09
3970 0.00088318440292 324778 0.297858438492 2.46019124427e-09
3980 0.000883201182231 326372 0.315082550049 2.46018961648e-09
3990 0.000882718773288 327940 0.319898779392 2.46019447434e-09
4000 0.000883045209903 330016 0.32088132143 2.46018407737e-09
4010 0.000883151407066 332234 0.304644670486 2.46018490056e-09


==> maxwell_training_benchmark0.txt <==
0 924976.12631 0 0.18326141119 1.0
10 924976.15645 16 0.346341540813 3.18445687634
20 924976.15645 40 0.368338689804 3.1844568763
30 1895729.19026 66 0.361792159081 3.13352853552
40 1514787.3286 92 0.337527291775 5.00245223538
50 813889.578121 124 0.334961798191 1.91888010267
60 412556.697921 172 0.333640151024 3.78534749446
70 355708.303729 236 0.366067831516 2.12601675734
80 335915.531033 300 0.358395459652 2.04703533879
90 384315.5849 382 0.35631385088 6.42713675058
100 269706.618731 456 0.353572819233 5.42983877554
110 339945.618881 524 0.354792690277 6.84391770459
120 477149.340131 612 0.348022360802 9.60615650056
130 477134.826949 686 0.346710000038 9.60586431552
140 477135.952295 756 0.355948441029 9.60588697143
150 488950.904633 850 0.351605410576 9.84375019719
160 490500.087922 944 0.384478340149 9.874938959
170 488729.822308 1056 0.352238481045 9.83929928164
180 571931.668926 1158 0.351094350815 9.85443336285
190 480006.041643 1258 0.346741130352 9.66366872891
200 124551284.092 1362 0.321852910519 2602.28792469
210 7435666.86557 1458 0.333526461124 155.355653194
220 16222035.0308 1572 0.347905170918 280.52866124
230 4630476.95986 1680 0.351050901413 65.1730246492
240 7533340.01082 1806 0.343303511143 111.443415943
250 9552026.86477 1928 0.319756278992 139.238263918
260 509556.027862 2044 0.341066191196 9.34837256963
270 154934.912234 2172 0.323382999897 2.70569765372
280 270910.315594 2300 0.407943618298 4.30283107616
290 3247461.93144 2418 0.477723660469 51.5789887388
300 809713.972136 2558 0.399132049084 11.4348698979
310 476932.894187 2680 0.371259419918 6.05337175946
320 385109.165184 2818 0.300177268982 4.88791813953
330 535106.734192 2966 0.309315149784 7.53151882188
340 479068.66897 3148 0.360149240494 6.74279441235
350 251852.842231 3286 0.34490904808 3.60228925152
360 453269.965886 3456 0.325634610653 6.70864812932
370 287999.11288 3628 0.322434120178 4.09763027393
380 207236.00994 3772 0.324473819733 2.90418420492
390 426266.45445 3924 0.322541217804 5.5601786629
400 259721.163774 4088 0.351157691479 3.38777789818
410 695059.879736 4230 0.338416090012 12.2254013722
420 670310.437036 4432 0.384954149723 12.8353549743
430 425103.175086 4622 0.383169639111 6.54007708757
440 187611.680522 4794 0.364243440628 3.09017001094
450 200042.806786 4948 0.348585281372 3.10460311439
460 204827.606232 5116 0.329303548336 3.18693537253
470 209343.23477 5292 0.298941559792 3.39425358342
480 217005.539862 5482 0.306461920738 3.4158439137
490 262006.938165 5664 0.313767728806 3.87596313826
500 227803.406985 5846 0.318877689838 3.08790739904
510 26489.0017493 6030 0.354866650105 0.284199997012
520 26249.7969132 6266 0.297251889706 0.322156112872
530 23393.0607418 6572 0.295280690193 0.245494783103
540 19681.4274688 6890 0.314399399757 0.248870372168
550 19682.2124743 7210 0.274167199135 0.217530316252
560 19688.8883556 7516 0.296091578007 0.190101604114
570 19440.8884842 7782 0.281296329498 0.14696570114
580 14982.0252974 8034 0.327219309807 0.13101764334
590 14560.8559601 8346 0.32645403862 0.111015252162
600 8000.20844356 8614 0.353347070217 0.111642381091
610 8634.12888659 8986 0.355154509544 0.0939554994331
620 8756.17604385 9340 0.362107751369 0.0593825680809
630 8300.79532341 9656 0.340857801437 0.0610213318268
640 8282.02533318 9882 0.332019560337 0.0482695711536
650 5595.94148721 10154 0.335562429428 0.0370360135552
660 4304.40352773 10516 0.344798798561 0.031795619757
670 3930.77546776 10950 0.368455519676 0.031690274459
680 3779.65673813 11342 0.361458849907 0.0232905293679
690 3522.44307184 11670 0.390531051159 0.0216059243892
700 2519.25048397 12044 0.357732400894 0.019624102926
710 2520.37568839 12402 0.371158370972 0.0185475702488
720 1576.23417824 12678 0.391252491474 0.0171283778957
730 1576.11476447 12992 0.442490150928 0.016054435692
740 1576.09383874 13288 0.450368850231 0.0150720153038
750 1575.86171262 13634 0.366021270752 0.0138806942984
760 1576.57171486 13888 0.366906540394 0.0127707108666
770 1579.15000239 14128 0.37433560133 0.0116063024216
780 1580.45861619 14378 0.409641911983 0.0107547893043
790 1565.06843933 14646 0.375813179016 0.0126104109716
800 1557.90842289 14992 0.412386901379 0.0123138849353
810 1394.90976895 15284 0.421836330891 0.0119942324311
820 11542.745509 15538 0.424044220448 0.166658032335
830 11541.9435155 15878 0.37064617157 0.166646452885
840 11541.8825381 16242 0.409629259109 0.166645572472
850 10767.3967738 16664 0.358922240734 0.155463287161
860 10767.2476686 17028 0.416910159588 0.15546113433
870 10716.1323499 17416 0.42200865984 0.15472311421
880 10715.8185869 17758 0.402781500816 0.154718583994
890 10715.6536304 18092 0.392466659546 0.154716202297
900 10715.5819338 18518 0.386228599548 0.154715167117
910 10715.1818714 18880 0.342264039516 0.154709390882
920 10716.1872081 19154 0.389668238163 0.15472390627
930 13312.1854788 19504 0.356807758808 0.237187685758
940 13276.2975967 19858 0.356617479324 0.236548259294
950 13276.2892173 20242 0.383969199657 0.236548109995
960 13276.7219868 20622 0.377386071682 0.236555820795
970 13372.1463765 21062 0.337527770996 0.238256029238
980 13372.3280354 21510 0.372334699631 0.238259265917
990 1099.18881307 21908 0.336653261185 0.0185435591454
1000 1099.04919268 22360 0.375126340389 0.0185412037183
1010 1127.05752635 22790 0.363011591434 0.0190137105214
1020 1127.06181734 23104 0.347757360935 0.0190137829114
1030 1127.04398724 23474 0.359216189384 0.0190134821136
1040 1127.04018598 23790 0.374702699184 0.0190134179856
1050 1126.37189398 24128 0.345635678768 0.0190021437512
1060 1125.50690479 24478 0.380357291698 0.0189875511916
1070 1125.58449961 24876 0.382226991653 0.0189888602335
1080 1125.53768742 25376 0.360378739834 0.0189880705014
1090 626.118055082 25836 0.39745429039 0.0115999604205
1100 626.111233637 26234 0.403967709541 0.011599834041
1110 626.102223602 26702 0.371278390884 0.0115996671139
1120 626.061896477 27068 0.380364148617 0.0115989199816
1130 626.056239675 27570 0.370798280239 0.0115988151792
1140 3053.04460591 28084 0.373235840797 0.0439780077366
1150 3053.04328928 28538 0.335042750835 0.0439779887711
1160 3053.14334333 29030 0.321021749973 0.0439794300136
1170 3053.14248348 29456 0.284377911091 0.0439794176278
1180 3053.14176263 29940 0.306459929943 0.0439794072442
1190 3053.11940938 30324 0.331954109669 0.0439790852538
1200 3053.11958045 30898 0.321298379898 0.0439790877179
1210 3053.34949137 31344 0.312394421101 0.0439823995019
1220 3053.32738756 31724 0.313135540485 0.0439820811044
1230 3053.3296412 32272 0.322308318615 0.0439821135673
1240 3047.04820236 32792 0.315622961521 0.0438916317037
1250 3047.04527981 33332 0.307726709843 0.0438915896054
1260 3046.97939214 33892 0.316977751255 0.0438906405173
1270 3046.97918483 34338 0.307376229763 0.043890637531
1280 110.29810415 34814 0.312705569267 0.000648931331232
1290 110.297340588 35214 0.32909154892 0.000648927191906
1300 110.294680268 35634 0.330370130539 0.000648884585822
1310 95.7704528163 36032 0.314557127953 0.000645427118029
1320 95.765761333 36564 0.317970240116 0.00064537403306
1330 95.7052806324 37156 0.323160700798 0.000645125472112
1340 95.5848683398 37842 0.354954879284 0.000644931668476
1350 134.480753416 38442 0.36724766016 0.000287298481179
1360 134.481160852 39034 0.373681879044 0.000278295827872
1370 134.479479338 39744 0.37563117981 0.000276956799579
1380 136.613320395 40348 0.380068759918 0.000280176886918
1390 126.265206712 40966 0.376252059937 0.000276164408014
1400 123.373290685 41428 0.371571919918 0.000172201590712
1410 122.41299993 42082 0.364535160065 0.000167754973901
1420 116.686277087 42712 0.366039700508 0.000164689725731
1430 117.482594168 43180 0.373693141937 0.000154130646917
1440 117.479605574 43886 0.368038132191 0.000152208050168
1450 109.821922052 44462 0.384777319431 0.00014871186074
1460 109.510738166 45050 0.39824187994 0.000143674053733
1470 109.206236517 45720 0.383843579292 0.000141858613269
1480 109.200452134 46458 0.372941200733 0.000137188260781
1490 109.196696498 47096 0.375642149448 0.00013101645749
1500 110.42059774 47698 0.373825609684 0.000119598796191
1510 110.424459645 48340 0.372409210205 0.000119380875359
1520 110.406078498 48876 0.372183659077 0.000119361003336
1530 70.2257051046 49394 0.380244810581 9.6975383153e-05
1540 70.2237101815 49944 0.391490540504 9.23549654625e-05
1550 70.1799165501 50574 0.381291689873 8.58399227492e-05
1560 70.1936461068 51152 0.383835170269 8.41448613889e-05
1570 90.8095345644 51678 0.371633951664 9.81750036368e-05
1580 90.8094924748 52234 0.368983790874 9.81749581334e-05
1590 90.8526976454 53068 0.336405498981 9.82216676314e-05
1600 90.8500604235 53694 0.314409339428 9.82188165071e-05
1610 90.3196497523 54374 0.331889350414 9.76453847654e-05
1620 89.4229062144 54934 0.350267341137 9.66759072704e-05
1630 89.4224984075 55648 0.33003688097 9.66754663867e-05
1640 89.4104459493 56322 0.321911120415 9.66624363658e-05
1650 87.9672902496 57020 0.327385549545 9.51022277738e-05
1660 87.9662231052 57796 0.319750218391 9.51010740743e-05
1670 87.966033795 58458 0.313566260338 9.51008694094e-05
1680 87.9655421286 59230 0.344524459839 9.51003378645e-05
1690 87.8688406357 59910 0.303470900059 9.49957930117e-05
1700 87.8687143323 60428 0.347464690208 9.4995656464e-05
1710 87.8676691009 61012 0.315456478596 9.49945264549e-05
1720 87.7648980633 61538 0.299899690151 9.48834197629e-05
1730 87.7635441333 62062 0.35082228899 9.4881956017e-05
1740 87.6823143777 62788 0.310658919811 9.47941377985e-05
1750 86.358812589 63446 0.300878078938 9.33632881246e-05
1760 86.3587979804 64094 0.321584420204 9.33632723311e-05
1770 86.3587567693 64884 0.313883268833 9.33632277774e-05
1780 86.1596727065 65736 0.354210488796 9.31479962086e-05
1790 86.1596439575 66524 0.312829699516 9.31479651278e-05
1800 86.1607523232 67264 0.29756978035 9.31491633919e-05
1810 86.1611649948 67898 0.330668041706 9.31496095349e-05
1820 86.1611095041 68698 0.318710510731 9.31495495433e-05
1830 86.1528280704 69522 0.391294789314 9.3140596411e-05
1840 23.948202538 70184 0.38288369894 2.58906169109e-05
1850 23.9398334544 70808 0.36029968977 2.58815690194e-05
1860 23.9393344723 71514 0.346198899746 2.58810295654e-05
1870 19.1009790552 72176 0.394386069775 2.06502400569e-05
1880 19.100660405 73074 0.388789668083 2.06498955614e-05
1890 19.1006740149 73808 0.403867378235 2.06499102751e-05
1900 17.759450128 74426 0.413443648815 1.91999010816e-05
1910 18.7187996867 75066 0.39335722208 2.02370625082e-05
1920 18.7195716175 75666 0.357912888527 2.02378970495e-05
1930 18.7196020558 76416 0.415447320938 2.02379299566e-05
1940 18.7195023317 77162 0.369990949631 2.0237822144e-05
1950 12.7816459351 77874 0.352775239944 1.67601447803e-05
1960 12.7798076648 78734 0.386991901398 1.63942506996e-05
1970 9.03953085962 79440 0.397409172058 1.62228588085e-05
1980 9.03948948676 80188 0.41841976881 1.56338532459e-05
1990 9.03779306711 80948 0.423606419563 1.52927799571e-05
2000 9.0357620071 81646 0.561061899662 1.4199405512e-05
2010 8.77592348642 82412 0.455744290352 1.39164206587e-05
2020 8.5681436306 83158 0.436698539257 1.35431619256e-05
2030 8.56549379392 83946 0.432453398705 1.31861841709e-05
2040 8.56524209626 84604 0.471952569485 1.23660429645e-05
2050 7.18875618181 85302 0.441210749149 1.15990399549e-05
2060 7.18879857535 86092 0.43129376173 1.08451103991e-05
2070 7.11286950888 86712 0.404420080185 9.96290422091e-06
2080 6.74660619686 87440 0.375528209209 9.23940693721e-06
2090 6.74590191717 88144 0.415930681229 8.8011000224e-06
2100 5.85310096811 88808 0.404601790905 7.510029248e-06
2110 5.85132226688 89604 0.350530011654 6.77409137312e-06
2120 5.8512078156 90398 0.364184730053 6.53456081785e-06
2130 5.83820891709 91204 0.378495080471 6.31174010986e-06
2140 5.83804764547 92180 0.382570540905 6.31156575766e-06
2150 5.83817801124 93030 0.405793130398 6.31170669726e-06
2160 5.7680040105 93950 0.416869578362 6.23584095464e-06
2170 5.75758254363 94698 0.434750809669 6.22457421317e-06
2180 3.87396988998 95424 0.422430329323 5.06704313333e-06
2190 3.8734795071 96198 0.356310060024 4.91069959909e-06
2200 3.87413900764 96948 0.371109879017 4.18836648585e-06
2210 3.8741967775 97798 0.376160120964 4.18842894136e-06
2220 3.86276631713 98508 0.370097570419 4.17607136797e-06
2230 3.8623125041 99228 0.425864169598 4.17558074662e-06
2240 3.8621282095 100030 0.411985180378 4.17538150407e-06
2250 3.87015818425 101020 0.426273379326 4.18406278192e-06
2260 1.95138890543 101782 0.436860132217 3.10316280715e-06
2270 1.92803585253 102692 0.429534020424 3.02744240323e-06
2280 1.35607693366 103782 0.444561979771 2.92958792582e-06
2290 1.34989577871 104726 0.4684979105 2.84368474013e-06
2300 1.34976807365 105610 0.387325220108 2.80065721552e-06
2310 1.34925320724 106570 0.408467290401 2.69558931252e-06
2320 1.34873016334 107500 0.447545258999 2.65687022281e-06
2330 1.15535862488 108330 0.421481001377 2.5599551763e-06
2340 1.15402735644 109180 0.363921480179 2.49355472161e-06
2350 1.15226134082 109948 0.354893329144 2.45299508265e-06
2360 1.1521612155 110748 0.357816500664 2.41012519007e-06
2370 1.15215863252 111638 0.437732589245 2.36805823822e-06
2380 1.15197664393 112656 0.50489618063 2.24035648608e-06
2390 1.15200683726 113494 0.406708040237 2.18458093807e-06
2400 1.1516928722 114536 0.388174481392 2.12290349088e-06
2410 0.463849362412 115382 0.409493999481 2.02960408909e-06
2420 0.438967215247 116424 0.418385708332 2.01419195892e-06
2430 0.327169034762 117298 0.45773086071 1.95153280092e-06
2440 0.327121660059 118084 0.429490399361 1.92167111128e-06
2450 0.32705479402 119022 0.442745761871 1.8920821612e-06
2460 0.318341194833 120054 0.445990869999 1.87884360172e-06
2470 0.318272280936 120986 0.400821909904 1.85736806135e-06
2480 0.324983418542 121810 0.470836071968 1.81551010309e-06
2490 0.326060513311 122860 0.45632240057 1.80068610957e-06
2500 0.323188826607 123640 0.506899991035 1.74966654299e-06
2510 0.315025614895 124562 0.4765239501 1.73764456925e-06
2520 0.289704220618 125278 0.478389351368 1.68378403999e-06
2530 0.289695329002 126094 0.441287338734 1.5903731333e-06
2540 0.289540176786 127086 0.456040270329 1.55449668103e-06
2550 0.288852151387 127864 0.452642571926 1.51381387029e-06
2560 0.253785631487 128704 0.480374438763 1.47430276627e-06
2570 0.244986595066 129396 0.463368721008 1.4622192719e-06
2580 0.244530791753 130136 0.465551021099 1.38100401171e-06
2590 0.244360444445 130962 0.465014941692 1.3453834996e-06
2600 0.244399572666 131982 0.433696160316 1.25755426662e-06
2610 0.222156408568 132824 0.425422930717 1.14523173511e-06
2620 0.196127391587 133676 0.426430850029 1.08951224849e-06
2630 0.195457234433 134654 0.471202270985 1.05967169081e-06
2640 0.195462498411 135508 0.479518790245 1.03336665596e-06
2650 0.195600134928 136564 0.43523389101 9.32572827971e-07
2660 0.188266477492 137514 0.411699509621 8.99222757527e-07
2670 0.188239987542 138856 0.394565250874 8.86481478664e-07
2680 0.186114146427 139886 0.524789881706 8.62206176583e-07
2690 0.186098106097 140808 0.501206240654 8.18152375148e-07
2700 0.185787439874 141750 0.454265260696 7.9359902801e-07
2710 0.138632800566 142648 0.425725810528 6.95406543767e-07
2720 0.138453863716 143758 0.416373331547 6.87003759613e-07
2730 0.138334953748 144818 0.388585548401 6.41998706296e-07
2740 0.137987309366 145936 0.383174479008 5.70683717747e-07
2750 0.137969848253 146914 0.39606785059 5.59780688245e-07
2760 0.137951565247 147898 0.389981479645 5.26925949637e-07
2770 0.13793460065 149100 0.42880261898 4.88709518195e-07
2780 0.137668299227 150182 0.475863959789 4.40252315792e-07
2790 0.133859498038 151108 0.350476539135 4.22104016991e-07
2800 0.116955398869 152272 0.439902770519 3.93779558931e-07
2810 0.116671244495 153414 0.414777159691 3.87870026863e-07
2820 0.115154225735 154538 0.443627269268 3.43434913374e-07
2830 0.114105374588 155538 0.419404408932 3.26610341512e-07
2840 0.114018593424 156760 0.380520420074 3.0836853766e-07
2850 0.112615426214 158096 0.360010499954 2.9522881182e-07
2860 0.11255492348 159110 0.381475841999 2.83471759533e-07
2870 0.112545999743 160184 0.383782811165 2.69938617292e-07
2880 0.112326944267 161026 0.386896998882 2.51071236375e-07
2890 0.110914893561 161898 0.444922499657 2.33601911551e-07
2900 0.110891380289 162936 0.418491930962 2.25654340422e-07
2910 0.0637712654081 163792 0.421785941124 2.08263135003e-07
2920 0.0634996254487 164840 0.394774639606 1.99516906168e-07
2930 0.063435329304 165670 0.409822528362 1.86395982238e-07
2940 0.0634225421672 166646 0.367518341541 1.7802617991e-07
2950 0.0633967011625 167872 0.382597100735 1.72863859553e-07
2960 0.0630019345783 168792 0.351593220234 1.58141986173e-07
2970 0.0612804209015 170128 0.400187458992 1.5348351608e-07
2980 0.0612697224547 171266 0.387700219154 1.51567799431e-07
2990 0.0612663795107 172206 0.414272518158 1.49623192006e-07
3000 0.0612625783075 173168 0.444311819077 1.47602998455e-07
3010 0.0612351518681 174400 0.497179720402 1.40358635922e-07
3020 0.061052119676 175444 0.399314651489 1.33999721409e-07
3030 0.0608354255869 176370 0.397596101761 1.32103600651e-07
3040 0.0497930387621 177532 0.428308370113 1.27174197188e-07
3050 0.0497899371421 178582 0.399800801277 1.25786961387e-07
3060 0.0493492068245 179604 0.405485768318 1.22813428361e-07
3070 0.0493480812826 180682 0.38233809948 1.16477195561e-07
3080 0.0493476515368 182058 0.370736150742 1.15466103141e-07
3090 0.0493306859137 183186 0.37391782999 1.12914592191e-07
3100 0.0493314010186 184388 0.36377933979 1.10247854431e-07
3110 0.0476923899767 185336 0.439798269272 1.05353605468e-07
3120 0.0455358383467 186336 0.364867019653 1.02554677198e-07
3130 0.0455335112418 187582 0.364164011478 9.6883311798e-08
3140 0.078168096862 188814 0.376826860905 1.50407008488e-06
3150 0.078164643659 189706 0.371680240631 1.50400364013e-06
3160 0.0781610967158 190814 0.328397469521 1.50393539169e-06
3170 0.0781591028841 191950 0.340316679478 1.50389702741e-06
3180 0.0781543573503 193082 0.348102288246 1.5038057163e-06
3190 0.0781504308405 194258 0.358697099686 1.50373016443e-06
3200 0.0781482258815 195358 0.348538560867 1.50368773775e-06
3210 0.0781457278273 196316 0.346162660122 1.50363967149e-06
3220 0.0781429537368 197590 0.354679789543 1.50358629387e-06
3230 0.0781411756665 198598 0.34855866909 1.50355208116e-06
3240 0.0781401492425 199674 0.339234628677 1.50353233124e-06
3250 0.0781371487113 200754 0.357120521069 1.50347459657e-06
3260 0.0781360692655 201764 0.387722468376 1.50345382644e-06
3270 0.0781328818917 203280 0.415728218555 1.50339249664e-06
3280 0.0781313374224 204486 0.424893209934 1.50336277876e-06
3290 0.0781283709155 205614 0.355903749466 1.50330569877e-06
3300 0.0781242423889 206892 0.345365009308 1.50322625979e-06
3310 0.0781224493948 208388 0.349639332294 1.50319175993e-06
3320 0.0781219203745 209386 0.340366411209 1.50318158079e-06
3330 0.0781180232438 210664 0.366497130394 1.50310659422e-06
3340 0.0781171839204 211770 0.360042500496 1.50309044439e-06
3350 0.0781168687458 212798 0.361583719254 1.50308437997e-06
3360 0.078115389195 213874 0.362802989483 1.50305591122e-06
3370 0.0690916837037 214856 0.356717019081 1.28118856898e-06
3380 0.04164313863 216010 0.368151159286 4.50207712886e-08
3390 0.0416360135446 217018 0.345818040371 4.50130682948e-08
3400 0.0154575764138 218028 0.354867451191 3.53052117447e-08
3409 0.0150884498787 219183 0.353346600533 3.51129856997e-08


==> maxwell_training_benchmark1.txt <==
0 977156.994661 0 0.220826830864 1.0
10 977157.477308 18 0.376716427803 1.06478600911
20 977157.477308 40 0.420297160149 1.06478600912
30 833773.18607 64 0.406004807949 3.95379260235
40 833773.186075 88 0.414448618889 3.95379265317
50 833757.393131 120 0.443518719673 3.94574148176
60 837224.695276 160 0.434173798561 6.87879528438
70 771491.98015 220 0.407057421207 12.0118153707
80 614640.518816 302 0.441447000504 5.3149005243
90 620885.96681 368 0.395027239323 7.46242455144
100 575132.393541 450 0.365454411507 13.4723219063
110 226358.399435 536 0.385682730675 4.79907394508
120 321044.949737 618 0.362364161015 4.7503294057
130 580579.542312 718 0.375072648525 12.6756535075
140 713701.56901 798 0.377604820728 15.5820746982
150 714108.956737 872 0.348425579071 15.5909690965
160 681914.641957 964 0.35697165966 13.0573807835
170 147994.880799 1072 0.372663590908 2.43904259364
180 215515.613302 1174 0.356689839363 3.40646495035
190 714586.554042 1278 0.398528289795 4.99792402213
200 436010.396842 1386 0.375150089264 6.49273459354
210 414563.516143 1490 0.349661500454 8.90865074586
220 318733.00534 1584 0.357104160786 4.10965458363
230 206213.642155 1698 0.403960869312 3.37305025413
240 211516.984453 1818 0.367596600056 4.82123571637
250 331253.523719 1940 0.368775830269 5.50676127724
260 631696.521299 2064 0.370487339497 10.5013281169
270 674378.233377 2184 0.362418711185 11.2108692462
280 687388.754674 2310 0.36642854929 11.4271562583
290 851319.789906 2442 0.369108080864 19.4046515355
300 1581578.52189 2578 0.346929140091 34.3044109277
310 395713.412833 2732 0.36482229948 5.49288161581
320 813152.611899 2872 0.388861908913 12.2972691523
330 2141569.36176 2982 0.357918269634 33.1232459491
340 1864401.5762 3142 0.342403111458 28.8363445326
350 820241.838969 3320 0.342088909149 12.686524497
360 315804.852157 3484 0.323115239143 4.67279450087
370 268577.026375 3654 0.333731610775 3.72810666195
380 343932.500056 3786 0.336968090534 5.50060342032
390 239827.115727 3926 0.319905629158 3.54630423346
400 304347.940219 4130 0.329050619602 5.91331945622
410 899861.94661 4302 0.344115438461 17.4838415301
420 706643.537685 4458 0.327761340141 13.7297100713
430 718661.319392 4668 0.36051240921 13.9632092116
440 695753.39874 4856 0.331158528328 13.5181204333
450 519170.393572 5026 0.319997541904 10.0872060682
460 499424.082976 5214 0.344220411777 9.70354570052
470 592446.878602 5396 0.324205491543 11.5109294037
480 578230.4312 5582 0.33108894825 11.2347113522
490 494304.397123 5748 0.34317511797 9.60407291307
500 444302.343404 5974 0.325252959728 8.63255946404
510 205250.400401 6142 0.331068789959 3.03697975426
520 30901.9293326 6324 0.351962139606 0.315409286551
530 30611.8964514 6586 0.34195964098 0.303721152669
540 29618.5115154 6908 0.33701761961 0.302627694998
550 27046.5352689 7194 0.353032548428 0.276776702716
560 26853.6546675 7552 0.330337841511 0.263561275854
570 26883.5533929 7884 0.347056319714 0.248028983524
580 25995.7014991 8184 0.339497210979 0.233357966358
590 23840.3139264 8446 0.327663660049 0.114874737169
600 19557.2420849 8698 0.365959851742 0.133025677189
610 18901.2765764 9038 0.33001155138 0.124266868934
620 18715.5749052 9320 0.334121539593 0.114330885201
630 18530.1377622 9716 0.35743942976 0.118640477207
640 10783.686864 10080 0.326937429905 0.0645317969948
650 9686.30188366 10420 0.332620220184 0.0544649367693
660 8200.0290161 10690 0.345405569077 0.0453130316309
670 6739.63405659 10908 0.329933328629 0.0364555476124
680 5335.36549887 11296 0.337516000271 0.0316693509319
690 5087.77958154 11660 0.351063318253 0.0263418298056
700 5022.36419324 12070 0.329912040234 0.0204784517687
710 4396.08841119 12572 0.335061120987 0.0202789512775
720 3859.87394273 12942 0.344855749607 0.0190273138013
730 5585.36367652 13312 0.335131649971 0.0944722347326
740 5589.76038804 13664 0.347477829456 0.0945466018082
750 5589.74834608 13970 0.347394871712 0.0945463981275
760 5589.16939009 14288 0.335680110455 0.0945366055215
770 5288.3457971 14608 0.360056891441 0.0894484002162
780 5288.32611141 14940 0.348599541187 0.0894480672475
790 5287.96260273 15194 0.331261050701 0.089441918771
800 5279.07173876 15508 0.361684319973 0.0892915364796
810 5378.46896338 15812 0.336623220444 0.0909727659358
820 5383.88666824 16122 0.336096100807 0.0910644023475
830 5389.4347406 16468 0.352719540596 0.0911582438275
840 36749.9212439 16766 0.327805280685 0.544407618152
850 36786.9219573 17096 0.332718119621 0.544955740966
860 36228.669136 17420 0.349056339264 0.536685870488
870 36227.7502068 17794 0.327826228142 0.536672257614
880 36886.1338135 18188 0.338370819092 0.546425449975
890 36886.0304124 18568 0.349001898766 0.546423918208
900 36885.0487521 18936 0.334217269421 0.546409376043
910 36872.7120532 19382 0.340651028156 0.546226622105
920 36843.1463336 19740 0.34654613018 0.545788640133
930 36837.9835877 20074 0.332664208412 0.545712160018
940 36836.6729177 20458 0.350922939777 0.545692743956
950 36829.2791106 20884 0.354006910324 0.545583213248
960 36828.9208981 21244 0.337936298847 0.545577906743
970 36570.0330316 21580 0.356047461033 0.54174278215
980 36567.8625825 21938 0.346415269375 0.541710629455
990 40518.1039192 22364 0.331340689659 0.600228890296
1000 40515.1550136 22800 0.355976159573 0.600185205666
1010 40514.9462644 23232 0.330204119682 0.600182113288
1020 2979.80589899 23662 0.336101529598 0.0421797674435
1030 2979.79112004 24110 0.350607478619 0.0421795582445
1040 2979.78760205 24514 0.330474879742 0.0421795084466
1050 2979.77674333 24900 0.339711661339 0.0421793547391
1060 2979.77924447 25274 0.342760968208 0.0421793901433
1070 2979.77629711 25636 0.32910351038 0.0421793484228
1080 2979.76371951 25984 0.350179328918 0.0421791703842
1090 3430.87382653 26358 0.355664260387 0.0665803524848
1100 3420.45970574 26708 0.335464551449 0.0663782535828
1110 3420.45246673 27132 0.353062119484 0.066378113101
1120 3420.42455014 27620 0.335600700378 0.0663775713449
1130 3420.32208744 28168 0.340332109928 0.0663755829294
1140 3420.30782763 28620 0.352728199959 0.0663753062002
1150 3420.30513557 29122 0.331834819317 0.0663752539575
1160 3420.30390376 29568 0.340684380531 0.0663752300526
1170 3420.30953463 30068 0.357967789173 0.0663753393266
1180 3420.30860909 30608 0.340646128654 0.0663753213655
1190 3421.02890918 31018 0.362427008152 0.0663892996801
1200 3422.49962545 31492 0.349213290215 0.0664178407494
1210 18537.6256306 31942 0.33866134882 0.180438277629
1220 18537.6255565 32402 0.372338080406 0.180438276908
1230 18537.6253259 32826 0.338873920441 0.180438274664
1240 18537.625275 33302 0.335800139904 0.180438274168
1250 18537.6252745 33776 0.359528839588 0.180438274163
1260 18537.6252302 34278 0.342575500011 0.180438273732
1270 18537.6252176 34692 0.35244426012 0.180438273609
1280 18537.6251832 35232 0.357810330391 0.180438273275
1290 18537.6251693 35774 0.337425329685 0.180438273139
1300 18537.6251342 36354 0.352324569225 0.180438272798
1310 18537.6250622 36840 0.351342470646 0.180438272097
1320 18537.6249132 37316 0.338180990219 0.180438270646
1330 18537.6221764 37838 0.361072909832 0.180438244008
1340 18537.6220336 38294 0.339594490528 0.180438242617
1350 18537.6220021 38680 0.348924210072 0.180438242311
1360 18537.6219928 39192 0.352137799263 0.18043824222
1370 311.433706023 39716 0.336149690151 0.00162650828442
1380 374.485403135 40374 0.356184198856 0.000383239750809
1390 374.480217118 40970 0.357679738998 0.000383234443558
1400 376.041978708 41660 0.339863040447 0.000384832714459
1410 320.485065552 42294 0.364441318512 0.000327977046987
1420 320.452206266 42938 0.346302719116 0.00032794341955
1430 320.619585412 43674 0.344632749557 0.000328114711519
1440 320.524271469 44292 0.364243600368 0.000328017169422
1450 327.05665968 44840 0.33891012907 0.000334702265314
1460 327.141312556 45538 0.347303199768 0.000334788897121
1470 325.400845047 46154 0.355051968098 0.000333007742691
1480 325.418153679 46832 0.341537568569 0.000333025455948
1490 325.460379074 47424 0.369882199764 0.000333068668446
1500 323.593042579 47962 0.344241089821 0.000331157679214
1510 323.245137445 48502 0.341490719318 0.000330801641098
1520 323.242106975 49154 0.359697811604 0.000330798539786
1530 321.890347949 49918 0.336657309532 0.00032941518068
1540 322.010145342 50684 0.352942180634 0.000329537778577
1550 321.939514277 51256 0.359221668243 0.00032946549637
1560 345.629772316 52038 0.343446400166 0.000353709561723
1570 297.664389736 52558 0.361613779068 0.000304622892086
1580 297.531019986 53162 0.365847029686 0.000304486404551
1590 297.020334569 53786 0.362067940235 0.000303963780838
1600 297.018157439 54376 0.371377770901 0.000303961552813
1610 297.019666959 55062 0.348246879578 0.00030396309762
1620 295.26658428 55616 0.354121899605 0.000302169033117
1630 754.24096396 56142 0.384425151348 0.000771872859818
1640 744.477918866 56696 0.352537629604 0.000761881583956
1650 733.61960166 57484 0.363495640755 0.000750769431798
1660 725.815710048 58062 0.368427081108 0.000742783108563
1670 725.806288668 58904 0.350777680874 0.000742773466939
1680 715.818432399 59596 0.379651529789 0.00073255212449
1690 715.805783057 60292 0.350241839886 0.000732539179445
1700 78.6465747504 60890 0.363621869087 8.04850962334e-05
1710 78.6441071173 61636 0.371473228931 8.04825709144e-05
1720 78.6172035518 62440 0.356860580444 8.04550384241e-05
1730 78.5943815804 63162 0.3810303092 8.04316829434e-05
1740 78.5692354768 63910 0.368733928204 8.04059489991e-05
1750 68.1187368586 64562 0.35155807972 6.97111490076e-05
1760 66.916083565 65090 0.391077721119 6.84803812802e-05
1770 66.914259392 65778 0.346490659714 6.84785144635e-05
1780 66.8401670533 66432 0.346326301098 6.84026900677e-05
1790 66.7282290435 66986 0.358797390461 6.82881352823e-05
1800 66.729254399 67734 0.345870528221 6.82891846076e-05
1810 66.7272155233 68442 0.378856239319 6.82870980691e-05
1820 64.2843255883 69062 0.349280159473 6.57871006804e-05
1830 59.7155559735 69940 0.357750339508 6.11115269089e-05
1840 59.6929430689 70682 0.367765049934 6.10883853823e-05
1850 59.6928459937 71476 0.34494024992 6.10882860378e-05
1860 59.5168744916 72480 0.360017240047 6.09082008488e-05
1870 59.5064425258 73164 0.360150530338 6.08975250148e-05
1880 59.4991130424 73938 0.364498739243 6.08900241901e-05
1890 59.4987843512 74618 0.371254091263 6.08896878151e-05
1900 59.4969349963 75446 0.34862336874 6.08877952277e-05
1910 58.2106165049 76096 0.37482583046 5.95714064608e-05
1920 58.2046579077 76738 0.361112458706 5.95653085694e-05
1930 45.11060354 77496 0.357129042149 4.61651544086e-05
1940 32.5162204298 78180 0.361795639992 3.32763523236e-05
1950 32.5159315693 79036 0.346902208328 3.32760567104e-05
1960 32.5152806873 79790 0.375800330639 3.32753906128e-05
1970 32.5148513845 80446 0.374033310413 3.32749512741e-05
1980 32.5147907221 81088 0.361723718643 3.32748891936e-05
1990 32.5136114892 81850 0.360343899727 3.32736823938e-05
2000 32.5136132645 82562 0.34310890913 3.32736842105e-05
2010 32.5120801152 83280 0.366375339031 3.32721152208e-05
2020 32.5113595046 84088 0.35496999979 3.32713777645e-05
2030 30.978887281 84850 0.343504807949 3.17030809279e-05
2040 30.9788227293 85552 0.36273225069 3.17030148672e-05
2050 30.9771577955 86312 0.357967298031 3.17013110122e-05
2060 29.7554198137 87104 0.372793178558 3.04510124537e-05
2070 29.4235456002 87872 0.36418143034 3.01113800147e-05
2080 29.4090034833 88588 0.353023619652 3.00964979466e-05
2090 7.48133192363 89332 0.364948141575 1.34111173343e-05
2100 7.47581253745 90218 0.349276220798 1.31298887197e-05
2110 7.4722233423 90882 0.382477459908 1.24247683243e-05
2120 7.07713692909 91638 0.368236839771 1.17754234863e-05
2130 7.07697700647 92412 0.359825940132 1.08945746063e-05
2140 7.07564191723 93068 0.373236949444 1.00191798613e-05
2150 7.07572208942 93766 0.350403358936 9.31098270808e-06
2160 7.07373600242 94500 0.366163129807 8.96416086357e-06
2170 6.93343220467 95232 0.35281509161 8.49276661262e-06
2180 6.72009684219 96078 0.358626110554 7.80637578745e-06
2190 6.71869800391 96814 0.371851058006 7.2552771932e-06
2200 6.75362459558 97568 0.350817990303 7.0405584373e-06
2210 6.7605370654 98490 0.372242400646 6.91857818379e-06
2220 6.75981021719 99424 0.346141040325 6.91783434405e-06
2230 6.74035048713 100414 0.366910331249 6.89791970376e-06
2240 6.74918161935 101220 0.366678059101 6.9069572814e-06
2250 6.54726441305 102070 0.354233620167 6.70031985528e-06
2260 6.43816962294 102862 0.367240469456 6.58867475556e-06
2270 6.43802634227 103670 0.348173899651 6.58852812542e-06
2280 6.43508003872 104428 0.360087039471 6.58551294611e-06
2290 6.43311545522 105302 0.368879199028 6.58350243653e-06
2300 6.40173462849 106132 0.350705001354 6.55138802e-06
2310 6.37866466882 106994 0.365188560486 6.52777875375e-06
2320 4.50072069635 107884 0.352361569405 4.60593407297e-06
2330 4.49055137204 108844 0.375901949406 4.5955270203e-06
2340 4.48933199692 109672 0.367384850979 4.59427913984e-06
2350 4.48703585278 110696 0.3602926898 4.59192931872e-06
2360 3.83339913146 111666 0.381166648865 3.92301252757e-06
2370 3.4039611763 112718 0.354325301647 3.48353559858e-06
2380 3.40215195471 113632 0.373572480679 3.4816840828e-06
2390 3.39199026641 114628 0.364889681339 3.47128484465e-06
2400 3.31169077829 115522 0.354979219437 3.38910819488e-06
2410 3.31132606544 116486 0.368210909367 3.38873495614e-06
2420 2.8983222075 117266 0.351634819508 2.96607630436e-06
2430 2.8988059694 118132 0.373156449795 2.96657137516e-06
2440 2.41996077555 118992 0.369290108681 2.48113496165e-06
2450 2.40291694221 119878 0.362407310009 2.459089947e-06
2460 2.40286992859 120666 0.381908261776 2.45904183434e-06
2470 2.40112102185 121766 0.356459200382 2.4572520434e-06
2480 2.40056803999 122664 0.379637207985 2.45668613448e-06
2490 2.40043244829 123632 0.357060580254 2.45654737305e-06
2500 2.3961889882 124750 0.356889870167 2.45220471356e-06
2510 2.39568731624 125692 0.369210109711 2.45169131402e-06
2520 2.31019296126 126726 0.350309619904 2.19009146974e-05
2530 2.23824748071 127522 0.375119249821 2.19670130268e-05
2540 2.23822309309 128564 0.355654149055 2.19505722163e-05
2550 2.21105754806 129484 0.378461019993 2.19485809307e-05
2560 2.21046482199 130418 0.369418320656 2.21774958019e-05
2570 2.2104477886 131242 0.363613948822 2.21742072127e-05
2580 2.0858859176 132190 0.37588091135 3.43039823587e-05
2590 2.08599718052 133028 0.35651556015 3.43058121622e-05
2600 2.08595758407 133906 0.369969608784 3.43051609684e-05
2610 2.08583161845 134662 0.354495661259 3.43030893679e-05
2620 0.794293048302 135532 0.369302170277 9.87754319639e-06
2630 0.794028067622 136568 0.365990591049 9.87658067401e-06
2640 0.799584756798 137380 0.351133430004 9.87248740174e-06
2650 0.793454073472 138226 0.378202910423 4.49736178973e-06
2660 0.774238869831 139152 0.348154280186 4.49476792758e-06
2670 0.77338468629 140014 0.374318740368 4.4898473194e-06
2680 0.790065182961 140800 0.358561830521 6.456948728e-06
2690 0.789580022348 141708 0.368974618912 6.45557465117e-06
2700 0.725635066415 142698 0.380188310146 6.45355328914e-06
2710 0.725628196552 143544 0.366564590931 6.45260402633e-06
2720 0.718586943695 144446 0.377981557846 6.45109882418e-06
2730 0.718532790598 145394 0.359680688381 6.45049418474e-06
2740 0.71833234439 146286 0.37684005022 6.4497505314e-06
2750 0.726398974187 147426 0.362449600697 6.4486818095e-06
2760 0.726326526899 148396 0.365320329666 6.44822512897e-06
2770 0.718312729703 149568 0.368630650043 6.44792696543e-06
2780 0.69504926457 150892 0.360657498837 6.44687276527e-06
2790 0.695036737225 151812 0.380931680202 6.44653676018e-06
2800 0.694114944818 152830 0.362049250603 6.44587289777e-06
2810 0.694120211475 153814 0.385024559498 6.44555031398e-06
2820 0.694083686757 154908 0.363614830971 6.44535576271e-06
2830 0.693895753624 156022 0.387408328056 6.44494885969e-06
2840 0.693836452137 157182 0.376726629734 7.10056271334e-07
2850 0.693810327577 158228 0.36659621954 7.1002953606e-07
2860 0.67366081666 159198 0.382136769295 6.89408989897e-07
2870 0.673397462559 160340 0.363984529972 6.89139479365e-07
2880 0.661899196294 161652 0.380336709023 6.77372418056e-07
2890 0.661860020309 162632 0.366265311241 6.77332326254e-07
2900 0.661622390283 163834 0.382113130093 6.77089141149e-07
2910 0.58589504964 164954 0.374134111404 5.99591521978e-07
2920 0.582541030743 166096 0.370648188591 5.9615909616e-07
2930 0.5821312457 167364 0.381896560192 5.95739731569e-07
2940 0.580380317656 168684 0.362983222008 5.93947872068e-07
2950 0.580358848728 169804 0.382750611305 5.93925901261e-07
2960 0.580361112696 171140 0.37220979929 5.93928218154e-07
2970 0.580322142059 172116 0.397273290157 5.938883365e-07
2980 0.580316038187 173196 0.374972381592 5.93882089939e-07
2990 0.579410192091 174238 0.36589851141 5.92955067872e-07
3000 0.743103221385 175158 0.39134693861 7.60474750163e-07
3010 0.739847715014 176138 0.368272030354 7.57143139799e-07
3020 0.727371672825 177076 0.381661820412 7.44375445092e-07
3030 0.727374426668 178134 0.364183459282 7.44378263311e-07
3040 0.225049961417 179040 0.390122380257 2.3031095581e-07
3050 0.222978145838 179988 0.368203070164 2.28190707385e-07
3060 0.220627505325 181026 0.372865269184 2.25785115934e-07
3070 0.220318344776 182302 0.379763581753 2.25468728136e-07
3080 0.220217964866 183264 0.373691678047 2.25366001644e-07
3090 0.219739513685 184564 0.382690780163 2.24876365707e-07
3100 0.219734660815 185882 0.371371061802 2.24871399392e-07
3110 0.219626514585 186856 0.38380494833 2.24760725027e-07
3120 0.21904834286 188004 0.365182611942 2.24169037377e-07
3130 0.219043457774 189256 0.379217209816 2.24164038093e-07
3140 0.219006257157 190402 0.385377209187 2.24125967837e-07
3150 0.2189995041 191328 0.374992380142 2.24119056913e-07
3160 0.218712197012 192596 0.386903831959 2.23825033446e-07
3170 0.218703013624 193676 0.366065869331 2.23815635378e-07
3180 0.218704752154 194670 0.390980479717 2.23817414549e-07
3190 0.218544043105 195936 0.376911690235 2.23652948604e-07
3200 0.218544554427 197160 0.406281609535 2.23653471879e-07
3210 0.218315323507 198422 0.37197740078 2.23418882227e-07
3220 0.215162273427 199566 0.389498178959 2.20192123275e-07
3230 0.215149385714 200808 0.382449529171 2.20178934285e-07
3240 0.212533726001 201934 0.370969591141 9.29942347447e-07
3250 0.212485218487 203128 0.382184000015 9.29016884901e-07
3260 0.106593344938 204322 0.368528149128 9.28411568728e-07
3270 0.10659018244 205202 0.389723498821 9.27635196694e-07
3280 0.106833668444 206376 0.370008130074 9.27438055415e-07
3290 0.106821583582 207506 0.383720500469 9.27317542561e-07
3300 0.10560255087 208884 0.366400918961 9.27090195297e-07
3310 0.105569736578 209938 0.378376750946 9.26874223926e-07
3320 0.105554302083 211226 0.375972540379 7.56303341037e-07
3330 0.104132741883 212184 0.366473560333 7.55996973332e-07
3340 0.103666972448 213550 0.379008119106 7.55807767949e-07
3350 0.103658391106 214614 0.360767769814 7.55697137193e-07
3360 0.103656649493 215710 0.390827798843 7.55642975346e-07
3370 0.103648508555 216696 0.373008589745 7.55418309154e-07
3380 0.103644099644 217664 0.384231350422 7.55345442939e-07
3390 0.103414707669 219028 0.368754439354 7.55246092755e-07
3400 0.103973858402 220368 0.386496398449 7.55050632382e-07
3410 0.0805685308137 221834 0.371682579517 7.54903816356e-07
3420 0.080882744096 223066 0.384068500996 7.54667963426e-07
3430 0.0808397002136 224508 0.384672570229 7.54556782328e-07
3440 0.0808390603564 225850 0.392897090912 7.54512234353e-07
3450 0.0808283759151 227134 0.380804140568 7.54457757688e-07
3460 0.0808267260884 228300 0.385924348831 7.54339893382e-07
3470 0.0808245344654 229322 0.380449230671 7.5418786667e-07
3480 0.0808233049178 230418 0.389226310253 7.54158362755e-07
3490 0.080823382722 231418 0.405195360184 7.54033707976e-07
3500 0.0831313582049 232622 0.400242829323 1.45399651808e-06
3510 0.0831297971074 233618 0.409977841377 1.45396921394e-06
3520 0.0831298670515 234788 0.420834789276 1.45397043729e-06
3530 0.0831268374209 236006 0.415307250023 1.45391744799e-06
3537 0.0831265284276 236825 0.392697989941 1.45391204359e-06


==> n_width0.txt <==
bsize n
0 1.0
1 0.108186896571
2 0.0855554022961
3 0.0790297426406
4 0.0744867173133
5 0.0676691252537
6 0.0608556445902
7 0.0592864346938
8 0.0558045837152
9 0.0524806944325
10 0.0503727789578
11 0.0494170599488
12 0.0462485932452
13 0.045376630073
14 0.0334372215566
15 0.029694914938
16 0.0268259408525
17 0.0253306734524
18 0.024479234148
19 0.0134673082593
20 0.0117243044456
21 0.0107239783773
22 0.010678452957
23 0.00588350724017
24 0.0052002414901
25 0.00405179072736
26 0.00347283412787
27 0.00316460685738
28 0.00265167561788
29 0.00129128851462
30 0.00115233551499
31 0.000924428621038
32 0.000812596156314
33 0.000694267092256
34 0.000357840271704
35 0.000240907439328
36 0.000169929672902
37 0.000160770805015
38 7.52816704134e-05
39 2.95494105174e-05
40 4.95720206583e-06
41 2.07174619604e-06
42 1.44993061389e-06
43 5.88584022615e-07
44 2.12076005686e-07
45 1.45905676277e-07
46 3.77879269592e-08
47 2.43991696952e-08
48 5.86234344861e-09
49 2.82290775988e-09
50 1.06091080639e-09
51 2.92821860581e-10
52 5.1502545429e-11
53 4.00141581138e-11
54 1.72797937263e-11
55 6.50429220261e-12
56 4.84239322429e-12
57 2.28264929622e-12
58 1.33497637183e-12
59 1.17158621233e-12
60 6.86694338675e-13
61 6.25828647277e-13
62 3.95794374354e-13
63 3.71673997043e-13
64 3.20279419485e-13
65 2.43568445576e-13
66 2.15116778847e-13
67 1.78299179373e-13
68 1.70065773617e-13
69 1.30177670123e-13
70 1.24131808634e-13
71 9.11399457316e-14
72 7.72790833223e-14
73 7.4924849385e-14
74 6.97805975362e-14
75 6.05480895008e-14
76 5.50642053135e-14
77 4.84091487791e-14
78 4.59791351216e-14
79 3.56773975026e-14
80 3.50710045345e-14
81 3.07267035748e-14
82 2.90141245209e-14
83 2.89227958184e-14
84 2.71485247917e-14
85 2.45623279667e-14
86 2.31271554249e-14
87 2.24561156436e-14
88 2.20664616577e-14
89 2.15150744941e-14
90 2.05239472685e-14
91 1.87509990782e-14
92 1.77471824574e-14
93 1.70589338301e-14
94 1.55019902486e-14
95 1.49235517931e-14
96 1.48951448743e-14
97 1.45066443532e-14
98 1.28160914413e-14
99 1.21562915874e-14


==> n_width1.txt <==
bsize n
0 1.0
1 0.0919770579714
2 0.084480274541
3 0.0716604468652
4 0.0673357467642
5 0.0646185273003
6 0.0595300783733
7 0.0591979970064
8 0.0523029529485
9 0.0498899772339
10 0.048063147519
11 0.0426444938654
12 0.0365988455021
13 0.0350588732256
14 0.0314804572986
15 0.0313243831638
16 0.0262273735762
17 0.0248420959389
18 0.0243259863148
19 0.0232696005594
20 0.0216375379132
21 0.0155684506475
22 0.012653975187
23 0.0107182740651
24 0.00923932755341
25 0.00697892981113
26 0.00470347734773
27 0.00440139217638
28 0.00391145060318
29 0.00355772936181
30 0.00280839743115
31 0.00270721305838
32 0.00207130985827
33 0.00179659143678
34 0.00151987080605
35 0.000799741175425
36 0.000436120932454
37 0.000294361600275
38 0.000225200633649
39 6.94137185999e-05
40 2.7736561777e-05
41 1.17046450392e-05
42 5.41795647524e-06
43 1.9223273425e-06
44 6.82586127325e-07
45 3.06015069077e-07
46 2.0896925596e-07
47 6.05980785578e-08
48 1.68911713165e-08
49 4.25706688099e-09
50 2.21966616451e-09
51 4.75180023865e-10
52 9.0207386028e-11
53 5.0910223831e-11
54 1.07382214992e-11
55 5.50056816188e-12
56 3.64333880475e-12
57 2.60318584066e-12
58 1.76670658361e-12
59 1.0075404237e-12
60 7.38686127643e-13
61 5.45929281109e-13
62 4.56371198378e-13
63 3.68585762652e-13
64 3.13901747102e-13
65 2.2655204358e-13
66 1.95744945291e-13
67 1.76020418032e-13
68 1.43772496463e-13
69 1.37472521633e-13
70 1.28428408543e-13
71 1.04370684277e-13
72 8.59599959588e-14
73 6.95772606211e-14
74 5.80425906226e-14
75 5.51295721465e-14
76 5.01101527471e-14
77 4.44514338476e-14
78 4.25037476061e-14
79 3.59258454215e-14
80 3.0080162103e-14
81 2.96771736638e-14
82 2.79637239449e-14
83 2.58681366626e-14
84 2.52194152715e-14
85 2.32642432206e-14
86 2.23678288954e-14
87 2.14537139389e-14
88 2.0861939875e-14
89 1.93477928526e-14
90 1.92339558015e-14
91 1.87689126031e-14
92 1.64890351924e-14
93 1.63680857741e-14
94 1.48254286818e-14
95 1.4317110881e-14
96 1.41619026162e-14
97 1.14023176022e-14
98 1.1143756229e-14
99 1.09817046287e-14

